Error estimation for second-order PDEs in non-variational form

Second-order partial differential equations in non-divergence form are considered. Equations of this kind typically arise as subproblems for the solution of Hamilton-Jacobi-Bellman equations in the context of stochastic optimal control, or as the linearization of fully nonlinear second-order PDEs. The non-divergence form in these problems is natural. If the coefficients of the diffusion matrix are not differentiable, the problem can not be transformed into the more convenient variational form. We investigate tailored non-conforming finite element approximations of second-order PDEs in non-divergence form, utilizing finite element Hessian recovery strategies to approximate second derivatives in the equation. We study both approximations with continuous and discontinuous trial functions. Of particular interest are a priori and a posteriori error estimates as well as adaptive finite element methods. In numerical experiments our method is compared with other approaches known from the literature.

==> csv/Sol_in_H_2.25_3d_adaptive.csv <==
Ndofs,NdofsMixed,hmax,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
125.0,1250.0,0.8660254037844386,0.019991581229734066,0.15324219474186762,3.401076530873494,3.621501949393137,1.2441683168284783,9.0,0.0,0.0,0.0,0.0,0.0,15.73675714375904
525.0,5250.0,0.7071067811865476,0.00466597549583058,0.05808471233011054,2.8919086387418647,3.11278203678605,1.151640757227741,30.0,3.0416626313758797,2.028000001046381,0.33902246022796567,0.31643844321686726,0.1615506594132578,3.1198877133536955
2221.0,22210.0,0.4330127018922193,0.000794477543339212,0.025984454149302696,2.470952686687659,2.679266852501333,1.0357913337460576,37.0,3.682346822241796,1.6731524774925404,0.3272093430943176,0.3119437631837487,0.2205246321852998,1.502180622960037
7204.0,72040.0,0.4330127018922193,0.0005426899676141878,0.014349728532269124,2.1156171889238924,2.2970555188486275,0.8947781661410299,40.0,0.9717515915999217,1.5138388892555288,0.39583576289373285,0.3924140306991061,0.37311409491395214,0.7496467734294772
19152.0,191520.0,0.3535533905932738,0.00025349164305998975,0.007380089154516893,1.7969517572502576,1.9562990305567636,0.7733500365762869,41.0,2.335539370862657,2.0401878191733984,0.5008990970873061,0.4926727243030318,0.44747930318984636,0.3745816803569644
53088.0,530880.0,0.21650635094610965,0.00010760756376821812,0.0039887584607109635,1.513298490807129,1.6486226089347735,0.6541285687170106,38.0,2.5212451245560676,1.810532476444326,0.5055204129844569,0.5035025103003884,0.49265522513361387,0.1872671887780126
118002.0,1180020.0,0.21650635094610965,4.4171892522193116e-05,0.0024203476572175024,1.279750539533594,1.395610565316893,0.5567471657652266,37.0,3.344231114924388,1.8763133049334346,0.6295826970129502,0.6257578160329438,0.6054181102623758,0.09363153772132557
250882.0,2508820.0,0.21650635094610965,2.688722665604406e-05,0.0014860554688666005,1.0787083355182105,1.1770300937133997,0.4709439121493197,37.0,1.9744786894025623,1.9400693996093517,0.679723329168751,0.6774832218758955,0.6656889710291851,0.046815503939660184


==> csv/Sol_in_H_2.25_3d_uniform.csv <==
Ndofs,NdofsMixed,hmax,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
125.0,1250.0,0.8660254037844386,0.019991581229734066,0.15324219474186762,3.401076530873494,3.621501949393137,1.2441683168284783,9.0,0.0,0.0,0.0,0.0,0.0,15.73675714375904
729.0,7290.0,0.4330127018922193,0.0035281280615545416,0.052108535529127004,2.8649197771734793,3.078025318411936,1.1253775060597064,31.0,2.9509750967176442,1.835174122378068,0.2918604141426358,0.27663196812358226,0.17072307652216606,3.053614991578937
4913.0,49130.0,0.21650635094610965,0.00047402083783676553,0.023029634927369435,2.4514305052747414,2.6523283522838614,1.0125878560091708,37.0,3.156142903336017,1.2839014557209203,0.24508076726383857,0.2340456169024127,0.16605521706586598,1.4992867344114793
35937.0,359370.0,0.10825317547305482,8.51648993824964e-05,0.0099156451412146,2.075510938170017,2.24906627831955,0.8663448907974045,38.0,2.5880851475568316,1.270428736591372,0.2509661186022721,0.24864190088979876,0.2351618270418204,0.7490663508568435
274625.0,2746250.0,0.05412658773652741,1.7007204497923093e-05,0.004204776024027576,1.7494970485908472,1.8967541951402227,0.7327595470234073,36.0,2.376457506489692,1.265553148407344,0.2520786662986322,0.2513293045473935,0.24704306078218888,0.37452325810229153


==> csv/Sol_in_H_2.50_3d_adaptive.csv <==
Ndofs,NdofsMixed,hmax,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
125.0,1250.0,0.8660254037844386,0.018882669406695717,0.13079290996264467,2.3789694739170533,2.5864881057589972,1.0150984993603256,9.0,0.0,0.0,0.0,0.0,0.0,5.089500168772444
525.0,5250.0,0.7071067811865476,0.004215912229593299,0.04624988863288618,1.8138399156465803,2.0039521276961723,0.851944182740408,30.0,3.1344046704270663,2.1731601686971014,0.5669797769083075,0.5334453395738668,0.36629184396466064,0.6231549655151801
2335.0,23350.0,0.4330127018922193,0.0005826005863827351,0.018272570049691787,1.3461629048277886,1.5023009723427672,0.6668985268896864,40.0,3.9784789349695044,1.8668132665439408,0.5994252041516905,0.5791933458071181,0.492270596415689,0.14813694326845012
14875.0,148750.0,0.3535533905932738,0.00018270525943437274,0.006846701268511149,0.9734877826381765,1.0895391231829843,0.4893026037132366,37.0,1.878781148380097,1.590403305171242,0.525139327805398,0.5204649637362374,0.5016932354161718,0.036920700383685064
62971.0,629710.0,0.21650635094610965,4.6691874729999104e-05,0.0028468888089785973,0.7024945194802261,0.7872440234188448,0.35532323665774646,36.0,2.8364060722491065,1.8244176069735096,0.6782731898655595,0.6756206180826299,0.6651869323866602,0.00922626640739764
216875.0,2168750.0,0.1767766952966369,1.4063246275501942e-05,0.0011954844173395185,0.5054437190932473,0.5674378336054944,0.25789986784813074,33.0,2.9111109999613087,2.1049063769659613,0.7986133757631264,0.7942616837974973,0.7774001957943402,0.0023064804536361487


==> csv/Sol_in_H_2.50_3d_uniform.csv <==
Ndofs,NdofsMixed,hmax,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
125.0,1250.0,0.8660254037844386,0.018882669406695717,0.13079290996264467,2.3789694739170533,2.5864881057589972,1.0150984993603256,9.0,0.0,0.0,0.0,0.0,0.0,5.089500168772444
729.0,7290.0,0.4330127018922193,0.0031567258208162296,0.03976007519852143,1.7794061610369831,1.9607332259144512,0.8235220077620976,30.0,3.0431265079791543,2.025823364802246,0.4940358906642223,0.47122966590426413,0.35582749496514454,0.6038648059688982
4913.0,49130.0,0.21650635094610965,0.00039485030069994143,0.01548424634663536,1.3183563181351092,1.4671411161717038,0.643769891494462,37.0,3.2685859217202102,1.4827936908664685,0.47153968717297184,0.45598731466973524,0.3871906799340391,0.14779996881569663
35937.0,359370.0,0.10825317547305482,5.9865764604484616e-05,0.005771301350953896,0.9540645036195687,1.0645917244366283,0.47235205373968686,38.0,2.8439896787140806,1.4879152025162399,0.4875811285781836,0.48353251317564216,0.46678647070570406,0.03690512226731172
274625.0,2746250.0,0.05412658773652741,9.76938119923885e-06,0.002092515518884622,0.6822336374975941,0.7621771186569933,0.3398105708642358,36.0,2.6742970020562553,1.496623427601834,0.4947177245405008,0.4929601451294796,0.48583290250359434,0.009225833076461422


==> csv/exp2_alpha_1_5_FEHessianDirect_adaptive.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,1014.0,0.00107920331449,0.0132443905659,0.582910280992,0.615740394587,0.198372976586,1.0,1.0,1.0,,1.0,0,0,0,0,,0.0103905627419
425.0,2550.0,0.000469232566794,0.0067362418498,0.45556707215,0.486945079944,0.171971374521,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.00406392064225
876.0,5256.0,8.94318861672e-05,0.00249960725016,0.327548764891,0.350705603639,0.125324487002,1.0,1.0,1.0,,1.0,1.80630768613,1.46623059474,0.534575750856,0.508949299553,,0.00105637416481
2117.0,12702.0,2.74256262908e-05,0.00107419734513,0.232770787234,0.248416230135,0.0867662607522,1.0,1.0,1.0,,1.0,4.5836419938,2.74132501839,0.912253663579,0.907547853627,,0.00027123800556
4215.0,25290.0,7.13461351441e-06,0.000486622617379,0.168768415928,0.180599785155,0.0642923337814,1.0,1.0,1.0,,1.0,2.67908870883,1.91425713629,0.774222369211,0.781608515987,,6.88713973259e-05
9481.0,56886.0,2.40326563472e-06,0.000222058308,0.119835111596,0.127839767267,0.0445258590447,1.0,1.0,1.0,,1.0,3.9106092906,2.2996894127,0.933789168527,0.925934569896,,1.73599697048e-05
18705.0,112230.0,8.70800297297e-07,0.000111114174145,0.0862044298855,0.0922074749415,0.032726360983,1.0,1.0,1.0,,1.0,2.68461786692,1.93562793785,0.844790883758,0.852426977936,,4.35851556409e-06
40031.0,240186.0,3.03690488487e-07,5.34523615794e-05,0.0610578975757,0.0651445296037,0.0227099731599,1.0,1.0,1.0,,1.0,2.98798969964,2.03791209796,0.96952065082,0.961695204458,,1.09197992269e-06
79819.0,478914.0,1.07326749144e-07,2.67154715751e-05,0.0435839655532,0.0466110227224,0.0165234798359,1.0,1.0,1.0,,1.0,2.76896950385,1.92351888289,0.906599171754,0.913259642948,,2.73291617925e-07
164575.0,987450.0,3.07391115611e-08,1.28169267179e-05,0.0308272156673,0.0328893380493,0.0114626057911,1.0,1.0,1.0,,1.0,3.01440359848,2.00997104117,0.977045677059,0.970200502597,,nan


==> csv/exp2_alpha_1_5_FEHessianDirect_uniform.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,1014.0,0.00107920331449,0.0132443905659,0.582910280992,0.615740394587,0.198372976586,1.0,1.0,1.0,,1.0,0,0,0,0,,0.0
625.0,3750.0,0.000232192044072,0.00439796195015,0.396252282423,0.417338523073,0.130979278954,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.0
2401.0,14406.0,4.81606294686e-05,0.00149519749853,0.274786610648,0.288129878073,0.0866668636025,1.0,1.0,1.0,,1.0,2.34952039303,1.68586672013,0.590253211272,0.594757604006,,0.0
9409.0,56454.0,9.41655259274e-06,0.000514893987545,0.192519464351,0.201105658564,0.0581355463764,1.0,1.0,1.0,,1.0,2.33752262882,1.60322727834,0.543962042359,0.550545207089,,0.0
37249.0,223494.0,1.76257605219e-06,0.000178971244117,0.135556061906,0.141222008599,0.0396006286968,1.0,1.0,1.0,,1.0,2.3899474152,1.56108815613,0.521016882002,0.526557060879,,0.0
148225.0,889350.0,3.2128270728e-07,6.26266095797e-05,0.0956708863962,0.0994968567798,0.0273259218551,1.0,1.0,1.0,,1.0,2.43567338158,1.53599973448,0.509916522286,0.513819673508,,nan


==> csv/exp2_alpha_1_5_NeilanSalgadoZhang_adaptive.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,845.0,0.0039662583264,0.0250269337421,0.614754997586,0.695094092515,0.324394960492,1.0,1.0,1.0,,1.0,0,0,0,0,,0.00557508859956
485.0,2425.0,0.00316712459576,0.0187744862177,0.494791230285,0.554108670976,0.249435477998,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.00189547698231
733.0,3665.0,0.00210835272673,0.0116155601869,0.375791563203,0.425503418769,0.199584218839,1.0,1.0,1.0,,1.0,0.426841862916,0.545323622667,0.411833735216,0.43004289108,,0.000546263612116
1799.0,8995.0,0.000994125576734,0.00542858553657,0.267585426733,0.301868190027,0.139722738129,1.0,1.0,1.0,,1.0,1.97055838463,2.32521522996,1.33221987586,1.27888562243,,0.0001477613601
3187.0,15935.0,0.000599104128868,0.00325300391495,0.197436485261,0.225146431744,0.108211598337,1.0,1.0,1.0,,1.0,1.67468200213,1.69443672455,0.756472350579,0.764684830311,,3.85009820872e-05
7553.0,37765.0,0.000316705261219,0.00160378114858,0.139223738518,0.158242361197,0.0752156600073,1.0,1.0,1.0,,1.0,1.77119498786,1.79103115147,1.06329428168,1.02558341696,,9.83139542934e-06
13859.0,69295.0,0.000155861696851,0.000851220690728,0.101745757385,0.116394533379,0.0565286498562,1.0,1.0,1.0,,1.0,1.47755211452,1.63922503726,0.809708937847,0.817331310611,,2.484356621e-06
31029.0,155145.0,7.72582021504e-05,0.000440518808952,0.0720218434034,0.0822054499357,0.0396306708484,1.0,1.0,1.0,,1.0,2.33612581405,2.08717740348,1.03331237325,1.01201738537,,6.24440944523e-07
58151.0,290755.0,3.96428980304e-05,0.000244843071501,0.0518708823608,0.0595324120088,0.0292150584921,1.0,1.0,1.0,,1.0,1.74150603308,1.63456221348,0.857352532087,0.862951368735,,1.56532057901e-07
129055.0,645275.0,1.92742119543e-05,0.000112562977953,0.0364036591314,0.0416640409144,0.0202648934654,1.0,1.0,1.0,,1.0,2.12456344424,1.87013593459,1.04505961752,1.02751153676,,nan


==> csv/exp2_alpha_1_5_NeilanSalgadoZhang_uniform.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,845.0,0.0039662583264,0.0250269337421,0.614754997586,0.695094092515,0.324394960492,1.0,1.0,1.0,,1.0,0,0,0,0,,0.0
625.0,3125.0,0.00117999557903,0.0088951081153,0.417680136958,0.471532590011,0.218829355055,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.0
2401.0,12005.0,0.000337272960008,0.00340763456906,0.291655085964,0.329054124824,0.152361175812,1.0,1.0,1.0,,1.0,1.85389723733,1.58190740172,0.591057118476,0.593429110332,,0.0
9409.0,47045.0,9.21774355671e-05,0.00133994408284,0.205487067773,0.231616740507,0.106870854124,1.0,1.0,1.0,,1.0,1.86103526786,1.42579832063,0.533690430113,0.534614642763,,0.0
37249.0,186245.0,2.42588638929e-05,0.0005169329044,0.145135279948,0.163435594183,0.0751461506693,1.0,1.0,1.0,,1.0,1.89953859825,1.36682271227,0.512803586694,0.514193904515,,0.0
148225.0,741125.0,7.32607118469e-06,0.000194384485046,0.102586411372,0.115434810366,0.0529265873275,1.0,1.0,1.0,,1.0,1.94036865494,1.3844460139,0.505417639829,0.506795883415,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_NeilanSalgadoZhang_deg_2.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
25.0,25.0,0.499984553402,4.44301924204,39.4772064028,39.4772064028,1.14870779608e-13,1.0,1.0,1.0,,1.0,0,0,0,0,,0.0
81.0,81.0,0.245257674974,2.45833518159,29.9282776654,31.8168443035,10.7986007157,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.0
289.0,289.0,0.0718105615897,0.69011117381,14.4947756968,15.6056026434,5.78241397383,1.0,1.0,1.0,,1.0,1.21177946836,1.0069125837,0.471122762743,0.367016845584,,0.0
1089.0,1089.0,0.0192928811556,0.181774256344,6.89832899906,7.54440793301,3.0546927964,1.0,1.0,1.0,,1.0,1.93128856064,1.99749902007,1.13998159243,1.12009187633,,0.0
4225.0,4225.0,0.00494483462266,0.0463817516064,3.38306542993,3.72592256626,1.56120699032,1.0,1.0,1.0,,1.0,1.98146667385,2.01130524526,1.11942643252,1.09577824864,,0.0
16641.0,16641.0,0.0012465513911,0.0116800429833,1.68180424168,1.85676180463,0.786828375063,1.0,1.0,1.0,,1.0,2.00831008471,2.01489947691,1.05106697981,1.04073350916,,0.0
66049.0,66049.0,0.000312578708073,0.00292793961521,0.839595368505,0.927710013551,0.39462068677,1.0,1.0,1.0,,1.0,2.01037662676,2.01192569505,1.01968110702,1.01612918714,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_NeilanSalgadoZhang_deg_3.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
49.0,49.0,0.273907764785,2.38599448426,27.7135973283,28.4927185352,6.61751710647,1.0,1.0,1.0,,1.0,0,0,0,0,,0.0
169.0,169.0,0.017575064091,0.297120785449,8.32054000181,8.64718020411,2.35421739878,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.0
625.0,625.0,0.00130931052539,0.0394762245592,2.24748931311,2.35917010599,0.717269389048,1.0,1.0,1.0,,1.0,4.43640774792,3.36526753316,1.94365073795,1.92623547687,,0.0
2401.0,2401.0,8.62966265706e-05,0.00498921795837,0.574508037222,0.605422983143,0.190990847121,1.0,1.0,1.0,,1.0,3.97136456724,3.08664698701,2.00162172613,1.98634469988,,0.0
9409.0,9409.0,5.48352671389e-06,0.000625388849023,0.144386070787,0.152359958142,0.0486438013297,1.0,1.0,1.0,,1.0,4.04114390045,3.07368510676,2.02699476469,2.02117393161,,0.0
37249.0,37249.0,3.3919602936e-07,7.82554072742e-05,0.0361406247445,0.0381551175054,0.0122338969642,1.0,1.0,1.0,,1.0,4.03584663256,3.04098576772,2.02231977632,2.0203548418,,0.0
148225.0,148225.0,1.57036902387e-07,9.88149641642e-06,0.00903770953471,0.00954333810504,0.00306514413257,1.0,1.0,1.0,,1.0,4.04507213859,3.0210152483,2.01324860747,2.01254043076,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_Neilan_deg_2.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
25.0,217.0,0.174994628267,2.87217661813,44.8924840032,49.994390199,22.0023619502,1.0,1.0,1.0,,1.0,0,0,0,0,,0.0
81.0,849.0,0.02965132931,0.930049366316,24.0388295855,27.6869318806,13.7368434919,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.0
289.0,3361.0,0.00414924781452,0.259335229768,13.0496451342,14.7049977964,6.77817984882,1.0,1.0,1.0,,1.0,3.02022557845,1.91836226538,1.06263037517,1.00538224119,,0.0
1089.0,13377.0,0.000541644443705,0.0668447351849,6.66536778427,7.40449299633,3.22480834054,1.0,1.0,1.0,,1.0,3.0921613595,2.0080796791,0.960566465478,0.994943841098,,0.0
4225.0,53377.0,6.85358486039e-05,0.0168438786977,3.35055641656,3.70656266144,1.58504841018,1.0,1.0,1.0,,1.0,3.06963714682,2.04396324863,1.01287752771,1.03438327444,,0.0
16641.0,213249.0,8.5942652035e-06,0.00421943399635,1.67751783467,1.85423242905,0.79000747802,1.0,1.0,1.0,,1.0,3.04958653709,2.03337733657,1.0146323875,1.0208035854,,0.0
66049.0,852481.0,1.07515338321e-06,0.00105539222703,0.839038763912,0.927387328651,0.395045832778,1.0,1.0,1.0,,1.0,3.02915912655,2.01960249805,1.00931694835,1.01051753199,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_Neilan_deg_3.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
49.0,369.0,0.0782396740193,1.49879518661,29.0243378979,30.6344793734,9.8009762813,1.0,1.0,1.0,,1.0,0,0,0,0,,0.0
169.0,1449.0,0.00502312496309,0.203222561174,8.23508721514,8.76918870913,3.01363720037,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.0
625.0,5745.0,0.000318611220068,0.0265196928314,2.1684446521,2.36491697634,0.943758494416,1.0,1.0,1.0,,1.0,4.43546156588,3.22776827275,2.03497733974,2.0206827612,,0.0
2401.0,22881.0,1.95703040438e-05,0.0033182332742,0.546949427844,0.602870867903,0.253573671243,1.0,1.0,1.0,,1.0,4.2173486553,3.11413325154,2.04058691687,2.00405006331,,0.0
9409.0,91329.0,1.21105790283e-06,0.000413774945364,0.136946886099,0.151521291138,0.064840204007,1.0,1.0,1.0,,1.0,4.1458967375,3.08859819852,2.04683915189,2.03106678951,,0.0
37249.0,364929.0,7.56211587442e-08,5.16408160699e-05,0.0342437160247,0.0379424876942,0.0163401433668,1.0,1.0,1.0,,1.0,4.07461855889,3.04860736563,2.02779628759,2.02225175038,,0.0
148225.0,1458945.0,2.54848449394e-08,6.45343111281e-06,0.00856094781139,0.00949093106173,0.00409730948174,1.0,1.0,1.0,,1.0,4.03139134576,3.02481501681,2.01472669937,2.01264020508,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_cg0stab_deg_2.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
25.0,125.0,0.43741563719,3.34453527675,42.655751991,44.6020232689,13.0317804524,1.0,1.0,1.0,,4.0,0,0,0,0,,0.0
81.0,405.0,0.112579922939,1.22086670362,24.1037131599,27.0621350793,12.3032583877,1.0,1.0,1.0,,21.0,0.0,0.0,0.0,0.0,,0.0
289.0,1445.0,0.0189720934431,0.311713482766,13.0895369423,14.6848323723,6.65644983756,1.0,1.0,1.0,,32.0,2.30903581764,1.71451105317,0.971094211974,0.850042594195,,0.0
1089.0,5445.0,0.00270587935958,0.0735773209431,6.67710173721,7.4152780763,3.22531569615,1.0,1.0,1.0,,35.0,2.79988319825,2.14662888454,0.960005473726,0.961212530157,,0.0
4225.0,21125.0,0.000359756126878,0.017678354393,3.35378078024,3.71087965241,1.58832687844,1.0,1.0,1.0,,36.0,2.93616638893,2.17663227666,1.01482745512,1.03012005082,,0.0
16641.0,83205.0,4.62543610174e-05,0.00432230787072,1.67834893694,1.85543327171,0.79106097846,1.0,1.0,1.0,,36.0,2.97656918112,2.10361196183,1.0158081332,1.02123358547,,0.0
66049.0,330245.0,5.84995577956e-06,0.00106810876751,0.83924833937,0.927695719109,0.395324641426,1.0,1.0,1.0,,35.0,2.99269828553,2.05500413654,1.00999763682,1.01127122175,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_cg0stab_deg_3.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
49.0,245.0,0.206768541336,1.98857779754,25.8627516269,26.9673668738,7.63917236327,1.0,1.0,1.0,,9.0,0,0,0,0,,0.0
169.0,845.0,0.0108197171436,0.234736160573,8.13868537456,8.59177985911,2.75326742641,1.0,1.0,1.0,,33.0,0.0,0.0,0.0,0.0,,0.0
625.0,3125.0,0.000554659639955,0.0286880152068,2.17520992209,2.36035077994,0.916361063763,1.0,1.0,1.0,,46.0,4.76582070848,3.45165992096,1.86769285638,1.8477368951,,0.0
2401.0,12005.0,2.74077108202e-05,0.00344704120788,0.548711611183,0.603450676912,0.251134002513,1.0,1.0,1.0,,51.0,4.542973704,3.21440226124,2.01781630666,1.97575069471,,0.0
9409.0,47045.0,1.45907461457e-06,0.000421482588285,0.137192515292,0.151636106637,0.0645888735292,1.0,1.0,1.0,,50.0,4.46921015517,3.14879353204,2.04668810642,2.02676634993,,0.0
37249.0,186245.0,8.34673021688e-08,5.21105211961e-05,0.0342749532176,0.037958518169,0.0163118571448,1.0,1.0,1.0,,47.0,4.29500953181,3.07734914802,2.02988250442,2.02255021657,,0.0
148225.0,741125.0,3.27509741536e-08,6.48474082487e-06,0.00856494243488,0.00949303086031,0.00409382412934,1.0,1.0,1.0,,46.0,4.15870520574,3.03848076415,2.01600612204,2.01312722536,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_cg1stab_deg_2.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
25.0,125.0,0.42951087808,3.42696497742,41.6135457291,42.9327748569,10.5610590739,1.0,1.0,1.0,,4.0,0,0,0,0,,0.0
81.0,405.0,0.135671495424,1.38831960905,24.0791598925,26.2799482045,10.5275703037,1.0,1.0,1.0,,20.0,0.0,0.0,0.0,0.0,,0.0
289.0,1445.0,0.0282822060017,0.362431023971,13.0584442587,14.4841889764,6.26647938199,1.0,1.0,1.0,,25.0,1.96059327011,1.53725998858,0.930744152212,0.83504666494,,0.0
1089.0,5445.0,0.00514415353331,0.0836054212487,6.67238144356,7.38467370696,3.16429006729,1.0,1.0,1.0,,26.0,2.46545808243,2.11169642175,0.962142367168,0.936728154347,,0.0
4225.0,21125.0,0.00101205962193,0.0196499158862,3.35330739165,3.70661302535,1.57933836045,1.0,1.0,1.0,,27.0,2.56955656391,2.21127483631,1.01230817682,1.01561402104,,0.0
16641.0,83205.0,0.000221883270586,0.00473672963593,1.67833668938,1.85483982723,0.789694081123,1.0,1.0,1.0,,26.0,2.39846882753,2.1361242854,1.01497313724,1.01682967457,,0.0
66049.0,330245.0,5.21377489925e-05,0.00116117842173,0.839259754992,0.927609790281,0.395098704978,1.0,1.0,1.0,,24.0,2.21408765354,2.07568418315,1.00980233719,1.01005952049,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_cg1stab_deg_3.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
49.0,245.0,0.220066673824,2.05940691125,25.6079351554,26.5128748473,6.86776453754,1.0,1.0,1.0,,9.0,0,0,0,0,,0.0
169.0,845.0,0.0120620352173,0.238158760832,8.07555573997,8.46397841548,2.53462622657,1.0,1.0,1.0,,28.0,0.0,0.0,0.0,0.0,,0.0
625.0,3125.0,0.00066414546021,0.0289988426549,2.15158861412,2.30782300795,0.834693639364,1.0,1.0,1.0,,37.0,4.6909268252,3.48481286851,1.86427703733,1.84448919849,,0.0
2401.0,12005.0,3.56432861437e-05,0.00349946854024,0.543284747435,0.589308926868,0.228312712064,1.0,1.0,1.0,,33.0,4.4337049594,3.22005867298,2.02260543864,1.98724891919,,0.0
9409.0,47045.0,2.01287333478e-06,0.000428970585254,0.135946775673,0.148068783863,0.0586757099541,1.0,1.0,1.0,,40.0,4.34648103403,3.14237636759,2.04523287441,2.02856172039,,0.0
37249.0,186245.0,1.21367609214e-07,5.30891567571e-05,0.0339751446482,0.0370631000219,0.0148109057578,1.0,1.0,1.0,,37.0,4.20857637043,3.07366625411,2.02868506661,2.02268629228,,0.0
148225.0,741125.0,1.52118148997e-08,6.60407470831e-06,0.00849102025878,0.00926872435162,0.00371642651903,1.0,1.0,1.0,,36.0,4.0822374063,3.03703311953,2.01551764256,2.01322225236,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_cg2stab_deg_2.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
25.0,125.0,0.390912447376,3.50203225672,39.835949404,40.4711427652,7.14216576396,1.0,1.0,1.0,,4.0,0,0,0,0,,0.0
81.0,405.0,0.357600111617,3.20177281811,34.6760281546,35.1476861191,5.73872032309,1.0,1.0,1.0,,13.0,0.0,0.0,0.0,0.0,,0.0
289.0,1445.0,0.264254143771,2.35636739655,26.8950784187,27.4858198136,5.66789623015,1.0,1.0,1.0,,20.0,0.151531610106,0.15250223943,0.236005930902,0.239934685357,,0.0
1089.0,5445.0,0.142787769737,1.27092646774,15.2782071811,15.7276534159,3.7330238819,1.0,1.0,1.0,,22.0,0.475643699036,0.482057991679,0.399543700737,0.386624059506,,0.0
4225.0,21125.0,0.051775713548,0.460439434426,6.16551964215,6.42459171179,1.80603051068,1.0,1.0,1.0,,25.0,0.928022421395,0.930771053877,0.852586756887,0.841632094545,,0.0
16641.0,83205.0,0.0146975559509,0.130588452404,2.26326079132,2.41157853927,0.83268339812,1.0,1.0,1.0,,31.0,1.49648705903,1.49778799589,1.33866674625,1.32071728059,,0.0
66049.0,330245.0,0.00381402544099,0.0338569452378,0.934911618349,1.01749222337,0.401535416232,1.0,1.0,1.0,,33.0,1.83716631833,1.83846560184,1.46210836212,1.42955299427,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_cg2stab_deg_3.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
49.0,245.0,0.405391039638,3.28037883113,30.882983932,30.9521466499,2.06801491648,1.0,1.0,1.0,,13.0,0,0,0,0,,0.0
169.0,845.0,0.133223062004,1.16333088362,12.9405574134,13.0946365358,2.00286790294,1.0,1.0,1.0,,22.0,0.0,0.0,0.0,0.0,,0.0
625.0,3125.0,0.0152170917866,0.15054525743,2.68383570336,2.79033207657,0.763530624738,1.0,1.0,1.0,,22.0,1.79766844305,1.67464605985,1.40514360591,1.38963675008,,0.0
2401.0,12005.0,0.00106807154126,0.0115702518514,0.562119010594,0.604569274133,0.22254488346,1.0,1.0,1.0,,22.0,3.31781283319,3.12692476887,2.40565176581,2.36424458417,,0.0
9409.0,47045.0,6.84900624867e-05,0.0008456863109,0.136859650693,0.148821831572,0.0584583062071,1.0,1.0,1.0,,26.0,3.94767270838,3.81283530252,2.32305748086,2.27269810736,,0.0
37249.0,186245.0,4.30944884417e-06,7.07117227952e-05,0.0341078150788,0.0372022957069,0.0148548899832,1.0,1.0,1.0,,22.0,4.02249059884,3.83083876049,2.06879033121,2.05269521455,,0.0
148225.0,741125.0,2.20084434784e-07,7.11203382625e-06,0.00852267210227,0.00930527552432,0.0037352660977,1.0,1.0,1.0,,21.0,4.02029393066,3.60699435807,2.01958052365,2.01514716768,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_dg0stab_deg_2.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
25.0,217.0,0.442876318238,3.81917817801,40.1808454431,40.6115241504,5.89877557599,1.0,1.0,1.0,,4.0,0,0,0,0,,0.0
81.0,849.0,0.200463494855,1.8537312357,26.026519713,27.4150699261,8.61430964608,1.0,1.0,1.0,,19.0,0.0,0.0,0.0,0.0,,0.0
289.0,3361.0,0.0662583202985,0.625575209616,13.3955937126,14.5032484413,5.55898232039,1.0,1.0,1.0,,33.0,1.34854774264,1.22975700865,0.738829951987,0.668540197255,,0.0
1089.0,13377.0,0.016318141115,0.157829415687,6.69620769987,7.35508401627,3.04270657911,1.0,1.0,1.0,,37.0,1.74070859606,1.70802420738,1.04434263063,1.00115008008,,0.0
4225.0,53377.0,0.00396483476372,0.0386959042408,3.35361360796,3.69932341702,1.56149592129,1.0,1.0,1.0,,40.0,2.11261242572,2.07623815117,1.04536487136,1.02364962629,,0.0
16641.0,213249.0,0.000976008545576,0.00955586645314,1.67786848705,1.8533214924,0.787119999964,1.0,1.0,1.0,,40.0,2.08711552018,2.07379129939,1.02009676524,1.01381089564,,0.0
66049.0,852481.0,0.000242186325844,0.00237400874616,0.83908382093,0.927284437001,0.394708460205,1.0,1.0,1.0,,38.0,2.04507837094,2.04045407201,1.01034261575,1.00838221029,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_dg0stab_deg_3.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
49.0,369.0,0.272812104146,2.33417204191,25.569494334,26.12018275,5.33525129641,1.0,1.0,1.0,,9.0,0,0,0,0,,0.0
169.0,1449.0,0.0221459788836,0.299920242685,7.86334464056,8.17426612305,2.23303329895,1.0,1.0,1.0,,33.0,0.0,0.0,0.0,0.0,,0.0
625.0,5745.0,0.00155437201509,0.0359169991735,2.16457595186,2.28881844265,0.743841926781,1.0,1.0,1.0,,39.0,4.05649161015,3.31464616757,1.90486798675,1.87664584616,,0.0
2401.0,22881.0,9.77114993291e-05,0.00434354779473,0.560844428897,0.599285095852,0.21117801184,1.0,1.0,1.0,,46.0,4.06251231129,3.24548093612,1.97267985001,1.94663358163,,0.0
9409.0,91329.0,6.0487529494e-06,0.000538545267067,0.142198888861,0.152560459242,0.0552645431599,1.0,1.0,1.0,,56.0,4.11149470977,3.13921772688,2.00690584891,1.99132857892,,0.0
37249.0,364929.0,3.79419648458e-07,6.71784872125e-05,0.0357334418928,0.0383935446509,0.0140422719441,1.0,1.0,1.0,,46.0,4.07410322864,3.05696835943,2.00942389858,2.00350730454,,0.0
148225.0,1458945.0,2.00666767031e-08,8.3912635185e-06,0.00895089354981,0.00962263096982,0.00353221339126,1.0,1.0,1.0,,46.0,4.02477941113,3.0255543445,2.0075311645,2.00539727546,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_dg1stab_deg_2.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
25.0,217.0,0.446033346244,3.87617410515,40.0176405234,40.3513187696,5.17854935156,1.0,1.0,1.0,,4.0,0,0,0,0,,0.0
81.0,849.0,0.22029897194,1.99446102747,26.1820883956,27.2684327135,7.62008332586,1.0,1.0,1.0,,17.0,0.0,0.0,0.0,0.0,,0.0
289.0,3361.0,0.0753455885379,0.697246771317,13.5343579661,14.5398368608,5.31300389477,1.0,1.0,1.0,,26.0,1.20010910684,1.13046926597,0.72176670102,0.666728897673,,0.0
1089.0,13377.0,0.0191379895631,0.180104701634,6.72107732178,7.36212913703,3.00467387,1.0,1.0,1.0,,27.0,1.68697981195,1.65252877134,1.03750895554,0.988755624586,,0.0
4225.0,53377.0,0.00471572658676,0.0446081825058,3.35689953609,3.70008200937,1.55622375662,1.0,1.0,1.0,,33.0,2.06606660981,2.04072491942,1.0553130286,1.02600483816,,0.0
16641.0,213249.0,0.00116755755498,0.0110609712164,1.67827762958,1.85338209292,0.786390094287,1.0,1.0,1.0,,27.0,2.06640251841,2.05880340379,1.02412073697,1.01492076422,,0.0
66049.0,852481.0,0.000290400324211,0.00275244416447,0.839133284933,0.927284022082,0.394602315916,1.0,1.0,1.0,,29.0,2.03667611262,2.03449571758,1.01141570241,1.00863365079,,nan


==> results/Degree_Study/degree_study_Cinfty_kappa_05_dg1stab_deg_3.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
49.0,369.0,0.279512464624,2.38310265024,25.6379986253,26.102277075,4.90121362415,1.0,1.0,1.0,,9.0,0,0,0,0,,0.0
169.0,1449.0,0.0233831933676,0.305832029051,7.81540969037,8.10011109322,2.12865476162,1.0,1.0,1.0,,26.0,0.0,0.0,0.0,0.0,,0.0
625.0,5745.0,0.0016885615,0.0363686597032,2.13538922047,2.24941389986,0.707089647784,1.0,1.0,1.0,,29.0,4.00787110397,3.31662760255,1.91906775863,1.89025955398,,0.0
2401.0,22881.0,0.000108063355825,0.00433021099395,0.551071775757,0.58616382725,0.199769693247,1.0,1.0,1.0,,31.0,4.0190154094,3.2562202726,1.98408921496,1.9592540558,,0.0
9409.0,91329.0,6.74405928781e-06,0.000531949289392,0.139462117164,0.14890600513,0.0521854025547,1.0,1.0,1.0,,29.0,4.08490549843,3.16235770112,2.01285425823,1.99841993894,,0.0
37249.0,364929.0,4.16843740899e-07,6.61164675418e-05,0.0350195483672,0.037442855299,0.0132513638958,1.0,1.0,1.0,,36.0,4.06222511294,3.07051105587,2.01214059852,2.00659357304,,0.0
148225.0,1458945.0,2.00757822238e-08,8.24748397945e-06,0.00876923110716,0.00938106925327,0.00333242346108,1.0,1.0,1.0,,34.0,4.04620636677,3.03080425399,2.00861675991,2.00660039711,,nan


==> results/Degree_Study/degree_study_qd100_Cinfty_kappa_05_deg_1.csv <==
,Ndofs,hmax,neilan_L2_error,nsz_L2_error,cg0stab_L2_error,cg1stab_L2_error,cg2stab_L2_error,dg0stab_L2_error,dg1stab_L2_error,neilan_H1_error,nsz_H1_error,cg0stab_H1_error,cg1stab_H1_error,cg2stab_H1_error,dg0stab_H1_error,dg1stab_H1_error,neilan_H2_error,nsz_H2_error,cg0stab_H2_error,cg1stab_H2_error,cg2stab_H2_error,dg0stab_H2_error,dg1stab_H2_error,neilan_H2h_error,nsz_H2h_error,cg0stab_H2h_error,cg1stab_H2h_error,cg2stab_H2h_error,dg0stab_H2h_error,dg1stab_H2h_error,neilan_L2_eoc,nsz_L2_eoc,cg0stab_L2_eoc,cg1stab_L2_eoc,cg2stab_L2_eoc,dg0stab_L2_eoc,dg1stab_L2_eoc,neilan_H1_eoc,nsz_H1_eoc,cg0stab_H1_eoc,cg1stab_H1_eoc,cg2stab_H1_eoc,dg0stab_H1_eoc,dg1stab_H1_eoc,neilan_H2_eoc,nsz_H2_eoc,cg0stab_H2_eoc,cg1stab_H2_eoc,cg2stab_H2_eoc,dg0stab_H2_eoc,dg1stab_H2_eoc,neilan_H2h_eoc,nsz_H2h_eoc,cg0stab_H2h_eoc,cg1stab_H2h_eoc,cg2stab_H2h_eoc,dg0stab_H2h_eoc,dg1stab_H2h_eoc
0,49.0,0.23570226039551595,0.10448743440251841,0.4999999999999982,0.3112976540571754,0.3328219993359278,0.3328219993359278,0.38839695807301755,0.4132525142556695,2.198720551439834,4.442882938158354,2.661835374763214,3.0636964404311757,3.0636964404311757,3.4124992183975533,3.651660950912728,39.4784176043573,39.4784176043573,39.4784176043573,39.4784176043573,39.4784176043573,39.4784176043573,39.4784176043573,54.76897354152615,39.4784176043573,48.37497335953973,42.5516182851025,42.5516182851025,40.92593754650049,40.29904627195436,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,169.0,0.11785113019775798,0.027517679633853025,0.49999999999999845,0.14040160344555488,0.312674260562949,0.312674260562949,0.39313451839693325,0.4165609112961946,1.1471974023273497,4.442882938158355,1.4082935392753206,2.7728124768819438,2.7728124768819438,3.4073370834801033,3.6561109001599252,39.47841760435733,39.47841760435733,39.47841760435733,39.47841760435733,39.47841760435733,39.47841760435733,39.47841760435733,59.78967233041309,39.47841760435733,55.259486306317996,43.27677888358559,43.27677888358559,40.919294236752336,40.295250997162526,2.1553370242540386,-7.173846241394197e-16,1.2862555692315236,0.10087545688575938,0.10087545688575938,-0.01958508393773681,-0.012881051198375522,1.0509087119605818,-7.173846241394197e-16,1.028427846121764,0.16115301412117872,0.16115301412117872,0.002445498058335702,-0.001967351541299896,-1.4347692482788392e-15,-1.4347692482788392e-15,-1.4347692482788392e-15,-1.4347692482788392e-15,-1.4347692482788392e-15,-1.4347692482788392e-15,-1.4347692482788392e-15,-0.14168583181747824,-1.4347692482788392e-15,-0.21494183415513604,-0.027297656811998656,-0.027297656811998656,0.0002622424289554714,0.00015214257135578847
2,625.0,0.058925565098879064,0.006966297307011539,0.4999999999999982,0.057854113869273964,0.3123935389813596,0.3123935389813596,0.3950471154877866,0.4179005491284692,0.5795789131170179,4.4428829381583546,0.7019922559142301,2.6884908321921026,2.6884908321921026,3.41305424535483,3.662020318700733,39.478417604357325,39.478417604357325,39.478417604357325,39.478417604357325,39.478417604357325,39.478417604357325,39.478417604357325,61.48445570866707,39.478417604357325,59.093226283880014,43.643106433951374,43.643106433951374,40.94017082613597,40.30717715321115,2.100763482724893,6.791118451149835e-16,1.3557829396183683,0.0013735667982591507,0.0013735667982591507,-0.007421626812209648,-0.004910012224170167,1.0441164435391665,3.3955592255749177e-16,1.0646634702604438,0.04722569584822537,0.04722569584822537,-0.0025637305414247433,-0.0024697087048764057,3.3955592255749177e-16,3.3955592255749177e-16,3.3955592255749177e-16,3.3955592255749177e-16,3.3955592255749177e-16,3.3955592255749177e-16,3.3955592255749177e-16,-0.04274402248092578,3.3955592255749177e-16,-0.1025746520277468,-0.012890034764293267,-0.012890034764293267,-0.0007799948522171985,-0.0004525363250206044
3,2401.0,0.029462782549439532,0.0017469984876616548,0.49999999999999917,0.02458775689392737,0.3122924106812492,0.3122924106812492,0.39557383405715785,0.4182649821328858,0.29053687853113386,4.4428829381583475,0.346554189376021,2.654370114733656,2.654370114733656,3.4148251267473833,3.6637083991614405,39.47841760435722,39.47841760435722,39.47841760435722,39.47841760435722,39.47841760435722,39.47841760435722,39.47841760435722,62.05484011641293,39.47841760435722,60.8543833929297,43.851670306834066,43.851670306834066,40.9653128258421,40.32154347386007,2.0554217179704155,-2.969637947535922e-15,1.2715401730977194,0.00048112922508918027,0.00048112922508918027,-0.001979981538574948,-0.0012953174999256385,1.0261935995475258,2.3097184036390543e-15,1.0489471323017554,0.018980207336066188,0.018980207336066188,-0.0007708225469279596,-0.0006848462524014695,3.959517263381238e-15,3.959517263381238e-15,3.959517263381238e-15,3.959517263381238e-15,3.959517263381238e-15,3.959517263381238e-15,3.959517263381238e-15,-0.013721967120414642,3.959517263381238e-15,-0.04364037552533274,-0.0070844892072012555,-0.0070844892072012555,-0.0009122998772009289,-0.0005295494926532847
4,9409.0,0.014731391274719844,0.00043708854445574104,0.4999999999999984,0.011077887271164532,0.3120021236114191,0.3120021236114191,0.3957095785893902,0.4183561386480482,0.1453618631979617,4.442882938158408,0.17158060712477696,2.6389544841020847,2.6389544841020847,3.415221997384427,3.664087193477621,39.47841760435718,39.47841760435718,39.47841760435718,39.47841760435718,39.47841760435718,39.47841760435718,39.47841760435718,62.26412699404422,39.47841760435718,61.6626603947521,43.96511678190784,43.96511678190784,40.98237436998181,40.33129467050466,2.028902561968555,2.276077678467184e-15,1.1675333564574801,0.0013618115086282748,0.0013618115086282748,-0.0005024225200611406,-0.0003191080068639795,1.0140777942453838,-1.9834391198071024e-14,1.0294268888240525,0.008529288543218699,0.008529288543218699,-0.00017017825985861447,-0.0001513940885646413,1.3006158162669619e-15,1.3006158162669619e-15,1.3006158162669619e-15,1.3006158162669619e-15,1.3006158162669619e-15,1.3006158162669619e-15,1.3006158162669619e-15,-0.004930418970003339,1.3006158162669619e-15,-0.019321855210073128,-0.0037834893346197856,-0.0037834893346197856,-0.0006097621309223516,-0.0003540927803060253
5,37249.0,0.007365695637359922,0.00010929331740563124,0.4999999999999912,0.005224844672537494,0.3117655868856172,0.3117655868856172,0.3957442342291235,0.4183780867375527,0.07269260946767542,4.4428829381583155,0.08528751257279384,2.6316961141731015,2.6316961141731015,3.4152869921272475,3.664152906694735,39.47841760435603,39.47841760435603,39.47841760435603,39.47841760435603,39.47841760435603,39.47841760435603,39.47841760435603,62.349141286526574,39.47841760435603,62.047115152502926,44.02465369037689,44.02465369037689,40.99210996984235,40.336859627834414,2.0147418978996416,2.0978685259550415e-14,1.0923671858283923,0.0011023776331859328,0.0011023776331859328,-0.00012729256146600177,-7.625421771548102e-05,1.0072782867786765,3.017703187335338e-14,1.0160555848890447,0.004003407764260755,0.004003407764260755,-2.7661762186634856e-05,-2.6068000481052784e-05,4.244149402509077e-14,4.244149402509077e-14,4.244149402509077e-14,4.244149402509077e-14,4.244149402509077e-14,4.244149402509077e-14,4.244149402509077e-14,-0.001983272575400197,4.244149402509077e-14,-0.009034358078107806,-0.0019670203000641683,-0.0019670203000641683,-0.0003452539892235124,-0.0002005461827499421
6,148225.0,0.00368284781868004,2.732465313052088e-05,0.4999999999999993,0.0025331580373827074,0.31161965820500026,0.31161965820500026,0.3957531539000914,0.41838313661480936,0.03634776446355804,4.442882938158243,0.04250765423712065,2.6282018207731563,2.6282018207731563,3.4152868403975933,3.664155568974314,39.47841760435734,39.47841760435734,39.47841760435734,39.47841760435734,39.47841760435734,39.47841760435734,39.47841760435734,62.386671290091,39.47841760435734,62.23496029747114,44.05526163245292,44.05526163245292,40.99728809182432,40.33981971270102,2.007442762206953,-2.3472858342480544e-14,1.0483745010002106,0.0006779802347356852,0.0006779802347356852,-3.263865367840242e-05,-1.7478822171594424e-05,1.0036983022833308,2.379440434717245e-14,1.0083856612668154,0.0019240440141895777,0.0019240440141895777,6.433483119169685e-08,-1.0521624700702418e-06,-4.7910354699035227e-14,-4.7910354699035227e-14,-4.7910354699035227e-14,-4.7910354699035227e-14,-4.7910354699035227e-14,-4.7910354699035227e-14,-4.7910354699035227e-14,-0.0008714055991172253,-4.7910354699035227e-14,-0.00437748529903769,-0.0010064452342937495,-0.0010064452342937495,-0.00018291421917373643,-0.00010626470389173958


==> results/Degree_Study/degree_study_qd100_Cinfty_kappa_05_deg_2.csv <==
,Ndofs,hmax,neilan_L2_error,nsz_L2_error,cg0stab_L2_error,cg1stab_L2_error,cg2stab_L2_error,dg0stab_L2_error,dg1stab_L2_error,neilan_H1_error,nsz_H1_error,cg0stab_H1_error,cg1stab_H1_error,cg2stab_H1_error,dg0stab_H1_error,dg1stab_H1_error,neilan_H2_error,nsz_H2_error,cg0stab_H2_error,cg1stab_H2_error,cg2stab_H2_error,dg0stab_H2_error,dg1stab_H2_error,neilan_H2h_error,nsz_H2h_error,cg0stab_H2h_error,cg1stab_H2h_error,cg2stab_H2h_error,dg0stab_H2h_error,dg1stab_H2h_error,neilan_L2_eoc,nsz_L2_eoc,cg0stab_L2_eoc,cg1stab_L2_eoc,cg2stab_L2_eoc,dg0stab_L2_eoc,dg1stab_L2_eoc,neilan_H1_eoc,nsz_H1_eoc,cg0stab_H1_eoc,cg1stab_H1_eoc,cg2stab_H1_eoc,dg0stab_H1_eoc,dg1stab_H1_eoc,neilan_H2_eoc,nsz_H2_eoc,cg0stab_H2_eoc,cg1stab_H2_eoc,cg2stab_H2_eoc,dg0stab_H2_eoc,dg1stab_H2_eoc,neilan_H2h_eoc,nsz_H2h_eoc,cg0stab_H2h_eoc,cg1stab_H2h_eoc,cg2stab_H2h_eoc,dg0stab_H2h_eoc,dg1stab_H2h_eoc
0,169.0,0.23570226039551595,0.009471939891757231,0.12096263256121925,0.04102024863770805,0.05651592556463982,0.30785086875328155,0.11263976367982413,0.12596464987768727,0.44731192316971985,1.18586878515031,0.5636915203094119,0.656667130190928,2.748349336910878,1.047888679110027,1.1515965247460955,17.02330247012718,19.882840309912023,17.092100863471767,17.03856640697116,30.723129675372885,17.885137232889775,18.091033862581295,19.37420760478858,21.24388434995131,19.27338580569833,18.872287585638865,31.29306832314846,19.14833027225738,19.175206445500123,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,625.0,0.11785113019775798,0.0012685899927738604,0.03356772252362215,0.006142593036030258,0.010402114529492952,0.19373061444772668,0.029403092551360976,0.03412749046440884,0.11788036905303134,0.31784366176260054,0.13379449744212374,0.15364889784916735,1.7254371809174136,0.28225126953499674,0.31961011246494303,8.838043044732087,9.347201368306292,8.857516485544972,8.846573310558526,20.25313452627654,8.922212771748145,8.976702450018067,9.859409267764443,10.167630986578052,9.869139632989237,9.800974017479511,20.784538442402663,9.76052867711814,9.776553411906088,3.074394126333938,1.960337704475335,2.9037192055467513,2.5882319275494075,0.7082552667237063,2.0538929125878007,1.997010588601158,2.039351431398261,2.0134852623085706,2.1993331087535015,2.2212086464001173,0.711884373786273,2.005936449228794,1.9601633371100287,1.002433292665119,1.1542277637887237,1.0052353479876786,1.0023285980795293,0.637237102822546,1.0634621719803874,1.0716554220506838,1.0330158747608926,1.1268236625889136,1.0235286749775825,1.001967106574772,0.6257389292468968,1.0304965262423333,1.0301328010026107
2,2401.0,0.058925565098879064,0.00016193135845824988,0.008728094245255471,0.0008358560766224884,0.0019595596924498054,0.08223495806594491,0.00712046416882311,0.008432010360759856,0.02988286396237606,0.08195944203573277,0.03187069493813546,0.035717886425779825,0.7315377704755593,0.06931071439959942,0.07965034344270365,4.461218831171241,4.535619489928345,4.466792235310191,4.465495356411462,9.252121182318366,4.469040882191164,4.476745901563614,4.940429898911608,4.9848677891714,4.947281911338882,4.937585417974764,9.581016358848805,4.923927938723557,4.9258956177047555,3.058928143995217,2.0016776615807053,2.96390844825194,2.4805751004756287,1.2733414874068927,2.107346145889525,2.0775384396974097,2.0393734382344717,2.014037072180083,2.1318520993235763,2.1681113223917223,1.275122861217812,2.086647938391621,2.064740199820464,1.0158987777830786,1.074554190046623,1.0173140814677648,1.0159085398807932,1.1642219557538733,1.0273807038170066,1.0338686337927376,1.0267918540357193,1.0592290873871701,1.0261981340955004,1.0188141334342486,1.1508017657832734,1.0167852183796053,1.0186292152158996
3,9409.0,0.029462782549439532,2.0354648233602178e-05,0.0022106856017009998,0.00010864128068738531,0.0004119623462258058,0.025220887520680225,0.0017440968009956655,0.002082593800299578,0.0074972972894327035,0.02071967090575589,0.007742526586658046,0.008527274890605221,0.22417842347076866,0.0170598137370392,0.019721424274450082,2.23591626570332,2.245888997754577,2.237381441815926,2.237294368900531,3.4063695166758143,2.236764848494155,2.237739791714428,2.4718688668914375,2.4777799567604246,2.473945501028159,2.472603368387046,3.5929075136404465,2.469688528702846,2.469871691156709,3.0368890534477786,2.01092853000295,2.987894032819165,2.283737606236366,1.7307425699836736,2.0599725942018026,2.0477964108862623,2.0248374300501446,2.0137058840152555,2.0720137314803484,2.097527156050043,1.7319120310504856,2.0528525568484857,2.0441643397522444,1.0115395080435272,1.0292426935750008,1.0124085263746039,1.0120402947753555,1.463200193901595,1.013549137344751,1.0154335184891665,1.0140391142429899,1.023654181939679,1.0148389658876986,1.0127606934796545,1.4362795380893527,1.010431907149238,1.0109083735250208
4,37249.0,0.014731391274719844,2.5479744975644286e-06,0.0005551953924329873,1.382834946479769e-05,9.456922436436673e-05,0.0067117064917094375,0.0004315867112574569,0.0005171452838972332,0.0018760063445679412,0.005200992084616211,0.0019062791398574168,0.002078086068312837,0.05960043797101124,0.004229086501198769,0.00490088782973109,1.118621639617253,1.119920667423784,1.1189933353155281,1.1190048967383373,1.3252165139106906,1.1187258604381498,1.1188452161186957,1.2363911236476457,1.2371509266949792,1.236935522594116,1.236745324233248,1.431382486568109,1.2361327688597972,1.2361411684756625,3.0204554730167583,2.0084006061502606,2.9962106804047823,2.1390179106919276,1.9242140775860315,2.02989224608771,2.0248367185425007,2.013719805333703,2.0091219626220687,2.037234262008666,2.052129635492767,1.9256095613965005,2.0272990669398987,2.0237373047650893,1.0066493978015643,1.011431119197556,1.0071186730738924,1.0070470865780448,1.3722379967173108,1.0070655250334133,1.0075438735078084,1.006974815927212,1.0095535937833726,1.0075555576725248,1.0069903130373479,1.337716317743592,1.0059959066303865,1.006093825852498
5,148225.0,0.007365695637359922,3.186121601898375e-07,0.00013919745136628325,1.732050139519417e-06,2.2734308595938733e-05,0.0017085150961197735,0.0001073746869956823,0.00012885243817317227,0.0004691073068892792,0.0013036500691337466,0.00047285650725110236,0.000512627693776662,0.015160260488779258,0.00105288932650237,0.00122142483462188,0.5593937060108767,0.5595628845653562,0.5594870093497571,0.5594943150209217,0.5914158670134096,0.5594079515526867,0.5594220754549121,0.6183236178348697,0.6184200697124983,0.6184613707825753,0.6184326603406055,0.6483015869122557,0.6182970688049789,0.6182946373233178,3.0107450200085792,2.003360177118149,3.008334766488863,2.064224793471223,1.9813516454809392,2.014535720359684,2.0123809415310885,2.007186527467876,2.00372893316659,2.018840346915688,2.0268573974583477,1.9824475045847014,2.0135277020717215,2.0120077842228485,1.0035418746825777,1.0047846687939004,1.0037814581509794,1.003777510901209,1.1683556878311772,1.0036399104549472,1.0037578385614907,1.0034565215149867,1.004120289430505,1.0037714230473125,1.0036159619336837,1.1469646259165536,1.0032160728416446,1.0032316076437282


==> results/Degree_Study/degree_study_qd100_Cinfty_kappa_05_deg_3.csv <==
,Ndofs,hmax,neilan_L2_error,nsz_L2_error,cg0stab_L2_error,cg1stab_L2_error,cg2stab_L2_error,dg0stab_L2_error,dg1stab_L2_error,neilan_H1_error,nsz_H1_error,cg0stab_H1_error,cg1stab_H1_error,cg2stab_H1_error,dg0stab_H1_error,dg1stab_H1_error,neilan_H2_error,nsz_H2_error,cg0stab_H2_error,cg1stab_H2_error,cg2stab_H2_error,dg0stab_H2_error,dg1stab_H2_error,neilan_H2h_error,nsz_H2h_error,cg0stab_H2h_error,cg1stab_H2h_error,cg2stab_H2h_error,dg0stab_H2h_error,dg1stab_H2h_error,neilan_L2_eoc,nsz_L2_eoc,cg0stab_L2_eoc,cg1stab_L2_eoc,cg2stab_L2_eoc,dg0stab_L2_eoc,dg1stab_L2_eoc,neilan_H1_eoc,nsz_H1_eoc,cg0stab_H1_eoc,cg1stab_H1_eoc,cg2stab_H1_eoc,dg0stab_H1_eoc,dg1stab_H1_eoc,neilan_H2_eoc,nsz_H2_eoc,cg0stab_H2_eoc,cg1stab_H2_eoc,cg2stab_H2_eoc,dg0stab_H2_eoc,dg1stab_H2_eoc,neilan_H2h_eoc,nsz_H2h_eoc,cg0stab_H2h_eoc,cg1stab_H2h_eoc,cg2stab_H2h_eoc,dg0stab_H2h_eoc,dg1stab_H2h_eoc
0,361.0,0.23570226039551595,0.0010113634528395425,0.003939933081918307,0.001938117657361377,0.0022403692634586636,0.04136294949423557,0.00478915595896997,0.005145430461261274,0.062400141112783,0.09231102831286722,0.06924407944161823,0.06993748001165527,0.3895529016519532,0.08724599420346968,0.08872920832146577,3.8106694092915476,3.907887777806865,3.811626453297137,3.7717188344796946,5.392433620482336,3.744171617729913,3.7022828415024995,4.1212852777369315,4.088818751712506,4.09458297143371,4.011387552611126,5.523526951551581,3.93250743715516,3.875546856216224,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1369.0,0.11785113019775798,6.226320198726376e-05,0.00026872096912718417,9.482869328338436e-05,0.00011944024801309497,0.003288315240829711,0.0003095448151086756,0.0003403926371657915,0.007871275915655595,0.011794616592388769,0.008287824141036132,0.008399430263478348,0.03434120591592714,0.01038832433285081,0.010421376149086847,0.9704145301306417,1.015527866815125,0.9740144857623029,0.9639090604790068,1.043038080920097,0.9859907168721614,0.9701347557627137,1.0662747370594925,1.0689527213448577,1.0668532793793946,1.042053544323687,1.1095905968295756,1.0500939586656508,1.0287462812518555,4.182703938220212,4.0290027654682135,4.527375607124843,4.3986082741265875,3.7990851089704822,4.109667160142032,4.074794277471812,3.106395805689054,3.087149957754823,3.185172212600307,3.180052235765348,3.644006707016483,3.1929728401565787,3.213499970124847,2.052333166282669,2.0219520931975263,2.047154115675702,2.04701015698772,2.464982793576671,2.002026872825315,2.009470727397204,2.0285623262872954,2.0129319069471583,2.017995394647173,2.022485346100034,2.408216374931175,1.981154296433503,1.9900792841739172
2,5329.0,0.058925565098879064,3.8398421984877995e-06,1.7249930195769437e-05,4.881091294551201e-06,6.596792180813968e-06,0.00021488203027440018,1.9186778169798438e-05,2.135036238931765e-05,0.0009817238975123029,0.0014812140653739868,0.001006468087765751,0.0010235463745842423,0.0024833887930137324,0.0012791620028748164,0.0012671757394881423,0.24337989916278108,0.25634623931303724,0.24394870636995733,0.2416695448494762,0.24448187394020268,0.25173283499304777,0.24703037005069928,0.26897703392305566,0.27039657116324595,0.26922300851411135,0.2628947938581577,0.265089333996962,0.2697529050573413,0.263461662051951,4.099733724143052,4.040761807379073,4.3657423277192065,4.262039346440087,4.014532345961993,4.092290696863768,4.074851848044873,3.063337941145871,3.0532072778691637,3.1025921432320653,3.0975155374379764,3.865432479674401,3.0821918147112095,3.1007207217689907,2.0353424761476004,2.0258287924669856,2.037356268169094,2.035822125199041,2.134897917900783,2.0091172295254855,2.013009717869493,2.0268081355056182,2.022753521187945,2.026261254680762,2.0266527070652236,2.106831526746482,2.000066946695257,2.0045695777037524
3,21025.0,0.029462782549439532,2.397238545725574e-07,1.0976970195347442e-06,2.713146713225732e-07,3.750594630086689e-07,1.360039717944568e-05,1.1825155709450809e-06,1.3149074432186087e-06,0.00012247780112406502,0.000185436767388062,0.00012397605776805846,0.00012626462380376923,0.00019338286034461575,0.00015932522475465958,0.0001569749874659529,0.06087587962812802,0.06423023397011038,0.060949718332416615,0.06041045763856457,0.060679295606828464,0.06342797232833779,0.06217523584791416,0.06742132464741288,0.06780040415278887,0.06745819397617943,0.06586864828543537,0.06612671251184647,0.0681193937532636,0.06644967731981931,4.041676761774028,4.013837798128855,4.210917993523271,4.17800023972041,4.021701205097807,4.060442581841655,4.061499068717377,3.0328693691185555,3.0278030136819782,3.051424292158927,3.049289207599602,3.7196604830161992,3.0352482987210925,3.0431846200243977,2.019289604721985,2.016766461274529,2.020924790860428,2.0201966525664763,2.0305854703896435,2.0086186761064373,2.010208599111207,2.016197663727543,2.015697666415023,2.016732965250061,2.0168194331770932,2.023234861167479,2.005385331937016,2.0071608839507684
4,83521.0,0.014731391274719844,9.768263734421292e-08,3.3285240717316754e-07,9.745993377642236e-08,8.490775191606135e-08,7.668726269511378e-07,7.70087240019603e-08,7.604973783724125e-08,1.5330671009963624e-05,2.3369940046304554e-05,1.5422439850261254e-05,1.5709217913755693e-05,1.7919456471532555e-05,1.9902649849169414e-05,1.9569850015033222e-05,0.015219564909741719,0.01606590427386538,0.015228748492692587,0.015097103063475191,0.015151260061681148,0.0159022383590453,0.015581546256553119,0.016869755810086588,0.016963694510449316,0.01687445752860663,0.016476276496011986,0.016537734720255416,0.017092223308634337,0.016665589542458507,1.301686252223691,1.7301474270916444,1.4844837032694091,2.1538848484985222,4.169295296712085,3.960429914496173,4.13246793822609,3.0130427580411783,3.0031673908294314,3.0220185598544047,3.0218262173745245,3.4490491672613044,3.0159720840195394,3.018874374175868,2.0099600473238937,2.0092633441922856,2.0108430187398114,2.0105459436877786,2.011792137167599,2.005885517727204,2.0065008781831013,2.008776433496048,2.0088544057131412,2.0091650586956855,2.009214436623409,2.009485632768823,2.00471584044815,2.005383483451843


==> results/Degree_Study/degree_study_qd100_Cinfty_kappa_05_deg_4.csv <==
,Ndofs,hmax,neilan_L2_error,nsz_L2_error,cg0stab_L2_error,cg1stab_L2_error,cg2stab_L2_error,dg0stab_L2_error,dg1stab_L2_error,neilan_H1_error,nsz_H1_error,cg0stab_H1_error,cg1stab_H1_error,cg2stab_H1_error,dg0stab_H1_error,dg1stab_H1_error,neilan_H2_error,nsz_H2_error,cg0stab_H2_error,cg1stab_H2_error,cg2stab_H2_error,dg0stab_H2_error,dg1stab_H2_error,neilan_H2h_error,nsz_H2h_error,cg0stab_H2h_error,cg1stab_H2h_error,cg2stab_H2h_error,dg0stab_H2h_error,dg1stab_H2h_error,neilan_L2_eoc,nsz_L2_eoc,cg0stab_L2_eoc,cg1stab_L2_eoc,cg2stab_L2_eoc,dg0stab_L2_eoc,dg1stab_L2_eoc,neilan_H1_eoc,nsz_H1_eoc,cg0stab_H1_eoc,cg1stab_H1_eoc,cg2stab_H1_eoc,dg0stab_H1_eoc,dg1stab_H1_eoc,neilan_H2_eoc,nsz_H2_eoc,cg0stab_H2_eoc,cg1stab_H2_eoc,cg2stab_H2_eoc,dg0stab_H2_eoc,dg1stab_H2_eoc,neilan_H2h_eoc,nsz_H2h_eoc,cg0stab_H2h_eoc,cg1stab_H2h_eoc,cg2stab_H2h_eoc,dg0stab_H2h_eoc,dg1stab_H2h_eoc
0,625.0,0.23570226039551595,9.214532974423026e-05,0.00021699939414558143,0.00012828834034868118,0.0001361041395053364,0.0009457299742580183,0.00020765158624563558,0.00021354327880673495,0.0070723598899285435,0.009836372608597032,0.007563028412537742,0.007600645597232701,0.02079922225255167,0.009052293119593362,0.009154309221775575,0.6303527022023139,0.5447505383656358,0.6093329182825505,0.5957608934855787,0.9259535221809447,0.5805203455346774,0.573365180218477,0.6632876655063097,0.5567197271741272,0.6404715322909112,0.6230238226734897,0.9356492455594583,0.5982390966390853,0.5893802405378898,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,2401.0,0.11785113019775798,2.992864242636313e-06,6.2661931917091205e-06,3.549593611611201e-06,3.6579262514404713e-06,2.04902659271979e-05,6.0679694910885875e-06,6.18976853820588e-06,0.0004573698061255795,0.0006013456087942904,0.00047038288008911827,0.0004677513275540335,0.0011404066574706448,0.0005655587255497416,0.0005683070407178966,0.0813434727180278,0.06801743770562003,0.07982176827579744,0.07814861477386738,0.11829227848961975,0.07200649987587662,0.07124520283462758,0.08534170595838747,0.0693122897807947,0.08370091126332627,0.08151665406791857,0.11985239230750233,0.07450966441892681,0.07347718395354329,5.092747274897442,5.267485920052775,5.330970697840932,5.374178820543315,5.694388319757121,5.249820328300333,5.261863304953034,4.069365800420027,4.152902015519706,4.127353862784518,4.1430634728555695,4.314666059201656,4.1206360419709425,4.1300854287442705,3.0427457175027186,3.0917318377407454,3.0204104652634443,3.0184170469030014,3.057704795724486,3.1015463248639117,3.098911457279885,3.0471243832820196,3.09600536319381,3.023956493438408,3.0222068741204513,3.0537136848248583,3.0954435964736695,3.094009524108061
2,9409.0,0.058925565098879064,9.458112480572763e-08,1.8733734368556108e-07,1.8347126146757482e-07,1.381624164822376e-07,4.438776862366e-07,2.1509317719618491e-07,2.55313089884139e-07,2.8854328682448932e-05,3.7087103194789606e-05,2.928119776105232e-05,2.896961808117443e-05,6.526228382153191e-05,3.561191435452699e-05,3.5646051155197805e-05,0.0102553016454477,0.008478019243242593,0.01015626296929627,0.00994664833768632,0.013082490536040436,0.008954529468326266,0.008859012191516889,0.010748905511623733,0.008628438035755394,0.010642334392069523,0.010365830897532595,0.01326355554838286,0.009295429262507973,0.009160043137519175,5.058684088005556,5.13993445069669,4.3382205137673315,4.79757864292311,5.611668582594982,4.890545576264208,4.668627744042448,4.0463756851489165,4.0795703017720575,4.065952993472725,4.073403334891778,4.189141821248094,4.049160373593915,4.054856133093324,3.0325289937513777,3.0492248997131544,3.019086005062713,3.018604216948082,3.2243576104206593,3.052607043460172,3.0527466262159475,3.0339546147977803,3.051086792771743,3.0201173720891266,3.019945207227938,3.2234161264933627,3.047934461960963,3.048985888075673
3,37249.0,0.029462782549439532,2.964145218509921e-09,3.670420414215573e-08,6.47793259121376e-08,4.112332535185995e-08,2.1847744039197134e-07,7.500388625225794e-08,6.401406353207228e-08,1.8075348543608382e-06,2.3254266858653364e-06,1.908888660562476e-06,1.8373594765972424e-06,4.293062614689201e-06,2.3252142957225696e-06,2.2959202908419326e-06,0.0012846410050526573,0.0010585632247331663,0.0012785816327904335,0.0012517595553694356,0.0014458093148155971,0.0011170862240663416,0.0011051866734116476,0.0013463992360285247,0.0010769535892222921,0.0013398458807636496,0.0013044466093297708,0.001467009454310023,0.0011614464103260871,0.0011442351077678215,5.033392255311799,2.36928622427047,1.5132310952816337,1.7614695596852246,1.030360032312904,1.5313418948328814,2.010798833260689,4.02671479421071,4.025362542244127,3.9687600068540703,4.008723102218575,3.955663006535292,3.9664978367002646,3.9863190208423784,3.019445163960424,3.0241674035343693,3.012211940450399,3.01271521987264,3.2015582132734655,3.025434125041627,3.025412658140263,3.0195245853860087,3.024694874889587,3.0121335547307746,3.0127887273741543,3.200378896096642,3.0231388346029293,3.0235136046793523
4,148225.0,0.014731391274719844,9.279809405017165e-11,5.255981148450202e-07,6.159166299757744e-08,1.784790824284653e-08,4.177745818787736e-06,2.8952321540805007e-08,8.437205549577162e-08,1.1302725153995592e-07,4.6659637703122625e-06,5.60875740658433e-07,1.93219053423904e-07,3.6216313155428957e-05,2.925832293666259e-07,7.629609553847952e-07,0.0001606589186212518,0.0001366885249742951,0.00016215166670181122,0.00015738393423518865,0.00037931796160551115,0.0001396624884527207,0.00013856177524231033,0.00016840200177387296,0.0001399679351620002,0.00016980675901237974,0.00016398713077848902,0.00038049339976557555,0.00014531011073052227,0.00014350552653245855,5.0161495913041,-3.8543674668717123,0.07307183783412284,1.208725464253684,-4.273160379346071,1.3784450089887939,-0.3998728420740665,4.014304042869501,-1.0084536876093435,1.7736174571682273,3.261530601631296,-3.0881175428710437,3.0016781862431325,1.5953619068892877,3.01055899727175,2.964236765698028,2.9903194931133816,3.0028351004438227,1.9376491584685218,3.010992401291266,3.006942031856236,3.0103911633767524,2.9548460323536907,2.9912959009372293,3.003021904468761,1.9542484179004234,3.009980149027493,3.006456681298824


==> results/Degree_Study/degree_study_qd100_FNS_5_4_deg_1.csv <==
,Ndofs,hmax,neilan_L2_error,nsz_L2_error,cg0stab_L2_error,cg1stab_L2_error,cg2stab_L2_error,dg0stab_L2_error,dg1stab_L2_error,neilan_H1_error,nsz_H1_error,cg0stab_H1_error,cg1stab_H1_error,cg2stab_H1_error,dg0stab_H1_error,dg1stab_H1_error,neilan_H2_error,nsz_H2_error,cg0stab_H2_error,cg1stab_H2_error,cg2stab_H2_error,dg0stab_H2_error,dg1stab_H2_error,neilan_H2h_error,nsz_H2h_error,cg0stab_H2h_error,cg1stab_H2h_error,cg2stab_H2h_error,dg0stab_H2h_error,dg1stab_H2h_error,neilan_L2_eoc,nsz_L2_eoc,cg0stab_L2_eoc,cg1stab_L2_eoc,cg2stab_L2_eoc,dg0stab_L2_eoc,dg1stab_L2_eoc,neilan_H1_eoc,nsz_H1_eoc,cg0stab_H1_eoc,cg1stab_H1_eoc,cg2stab_H1_eoc,dg0stab_H1_eoc,dg1stab_H1_eoc,neilan_H2_eoc,nsz_H2_eoc,cg0stab_H2_eoc,cg1stab_H2_eoc,cg2stab_H2_eoc,dg0stab_H2_eoc,dg1stab_H2_eoc,neilan_H2h_eoc,nsz_H2h_eoc,cg0stab_H2h_eoc,cg1stab_H2h_eoc,cg2stab_H2h_eoc,dg0stab_H2h_eoc,dg1stab_H2h_eoc
0,49.0,0.4714045207910319,0.058469103567485914,0.11149756349199891,0.06171628437356107,0.0740555372662988,0.0740555372662988,0.09770247452222224,0.09863364848999515,0.29564865455856837,0.5200450305122399,0.3035097534525231,0.3360608418014286,0.3360608418014286,0.43017657955872973,0.43830310056211863,2.642980938576832,2.642980938576832,2.642980938576832,2.642980938576832,2.642980938576832,2.642980938576832,2.642980938576832,3.286767090285046,2.6493839410670796,3.037604139200774,2.8858538056491123,2.8858538056491123,2.6974761704511887,2.6880183984753985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,169.0,0.23570226039551595,0.02744057969723558,0.11414989108309984,0.02916838795431864,0.0663821339031724,0.0663821339031724,0.09401060692231558,0.0957163899473567,0.1583773576938529,0.5232437901300729,0.16572055842422978,0.2671086742977657,0.2671086742977657,0.4155314923982599,0.42619920853203846,2.6429809385768324,2.6429809385768324,2.6429809385768324,2.6429809385768324,2.6429809385768324,2.6429809385768324,2.6429809385768324,3.709862398498679,2.6437848534116384,3.5632890636556316,3.0458857829395742,3.0458857829395742,2.7075792492025545,2.694270571292898,1.2220155551948988,-0.03797769176563719,1.2106863275202076,0.17670506371247058,0.17670506371247058,0.06222428315112389,0.04849921935059526,1.0083226355909496,-0.00990581585795056,0.9774998925092501,0.37095651101003224,0.37095651101003224,0.05595343341405713,0.04523755273419909,-3.586923120697099e-16,-3.586923120697099e-16,-3.586923120697099e-16,-3.586923120697099e-16,-3.586923120697099e-16,-3.586923120697099e-16,-3.586923120697099e-16,-0.19561014972979393,0.0034175393492933983,-0.25784298936900807,-0.08718503281896223,-0.08718503281896223,-0.006039012539734777,-0.0037529778136215987
2,625.0,0.11785113019775813,0.011180341008949449,0.11474929283795109,0.012448872035553752,0.06489550442245008,0.06489550442245008,0.09309689828595104,0.09499040164379326,0.07912464331279483,0.5238468017375512,0.08417570751332693,0.2446261636766917,0.2446261636766917,0.4122383184248883,0.42346019266085255,2.6429809385768337,2.6429809385768337,2.6429809385768337,2.6429809385768337,2.6429809385768337,2.6429809385768337,2.6429809385768337,3.9312227471273884,2.6430833237267795,3.8543787747906784,3.1157998715338513,3.1157998715338513,2.7187292771637313,2.702585379673407,1.3730381081394452,-0.008008954723591751,1.3020661216773024,0.0346363110711286,0.0346363110711286,0.014935544288752281,0.011643046771333153,1.0612143525922941,-0.00176133734196114,1.0358911137158657,0.13445611567589402,0.13445611567589402,0.012167699128252295,0.009859440402014436,-6.791118451149832e-16,-6.791118451149832e-16,-6.791118451149832e-16,-6.791118451149832e-16,-6.791118451149832e-16,-6.791118451149832e-16,-6.791118451149832e-16,-0.0886272775074118,0.0004058342101406097,-0.12008358341141055,-0.034704427210535724,-0.034704427210535724,-0.006284535223908594,-0.004712082032297872
3,2401.0,0.058925565098879064,0.004277891635702136,0.1148894009412914,0.005613756019125312,0.06487613626694705,0.06487613626694705,0.09288206334532986,0.09481578928591136,0.038976266879130306,0.5239594416962307,0.04210904109699116,0.23810873565667956,0.23810873565667956,0.4115196982576706,0.42283689247295864,2.6429809385768386,2.6429809385768386,2.6429809385768386,2.6429809385768386,2.6429809385768386,2.6429809385768386,2.6429809385768386,4.028301646008554,2.6429985509538687,3.9849036063555983,3.148790414246772,3.148790414246772,2.7267247766444807,2.708636615975083,1.4276017226003166,-0.0018132972587140044,1.1834706031312177,0.00044356700772287417,0.00044356700772287417,0.0034331442830336984,0.002734106898092161,1.0521989278179495,-0.00031949367672586465,1.0292734798925012,0.04012773997923911,0.04012773997923911,0.002592690175550009,0.00218889664823725,-2.6396781755874863e-15,-2.6396781755874863e-15,-2.6396781755874863e-15,-2.6396781755874863e-15,-2.6396781755874863e-15,-2.6396781755874863e-15,-2.6396781755874863e-15,-0.03625016808833032,4.766211043585106e-05,-0.04948889252853153,-0.01565134148259769,-0.01565134148259769,-0.004363777296442038,-0.00332353079560934
4,9409.0,0.029462782549439688,0.001588980447601845,0.11492542187799645,0.002666621145688749,0.0649679618265112,0.0649679618265112,0.09282412450534235,0.09476737734207939,0.01923564684459891,0.5239965323028981,0.021016958689090034,0.23608374038169044,0.23608374038169044,0.4113374875582739,0.42267473295035657,2.6429809385768426,2.6429809385768426,2.6429809385768426,2.6429809385768426,2.6429809385768426,2.6429809385768426,2.6429809385768426,4.069302292443737,2.64298471737813,4.044826866207627,3.16521167848334,3.16521167848334,2.731764905935998,2.7124243502355245,1.450258036231597,-0.00045904554697787396,1.0900834591898905,-0.0020711914836037456,-0.0020711914836037456,0.0009137391746742939,0.0007478793931617302,1.0341153795896876,-0.00010365725625498681,1.0176340401685564,0.012506932479685793,0.012506932479685793,0.000648527245331933,0.0005616964627713527,-2.2760776784671807e-15,-2.2760776784671807e-15,-2.2760776784671807e-15,-2.2760776784671807e-15,-2.2760776784671807e-15,-2.2760776784671807e-15,-2.2760776784671807e-15,-0.01482916488463652,7.66456440470837e-06,-0.02185653614441759,-0.007616959685138905,-0.007616959685138905,-0.002704257960492218,-0.002046322555470164
5,37249.0,0.014731391274719844,0.0005805269150070303,0.114935600119174,0.0013032281140044832,0.06501456688978062,0.06501456688978062,0.09280705579652357,0.09475294806721912,0.009535552117236334,0.524011565542791,0.01049374912874845,0.23536469605139543,0.23536469605139543,0.41127981304848393,0.4226244953858187,2.6429809385768244,2.6429809385768244,2.6429809385768244,2.6429809385768244,2.6429809385768244,2.6429809385768244,2.6429809385768244,4.086960035769722,2.642981836095646,4.073563594287464,3.1735782225187434,3.1735782225187434,2.7346545080725733,2.714581501203382,1.4635786679529035,-0.00012872475837791495,1.0406823644483019,-0.0010423241970043673,-0.0010423241970043673,0.00026730336483933657,0.00022133158525696693,1.019998877730446,-4.1700631352090004e-05,1.009550723524132,0.004433803931133364,0.004433803931133364,0.0002038171640752523,0.00017277177139584968,1.0005219123785545e-14,1.0005219123785545e-14,1.0005219123785545e-14,1.0005219123785545e-14,1.0005219123785545e-14,1.0005219123785545e-14,1.0005219123785545e-14,-0.0062936034254932605,1.5845870747409374e-06,-0.01029020147471521,-0.0038370254252220936,-0.0038370254252220936,-0.0015367025819902687,-0.0011555133147186259
6,148225.0,0.00736569563736008,0.00020991383414907297,0.1149386695403289,0.00064519328735787,0.06503128068608577,0.06503128068608577,0.09280163644732688,0.09474839404348366,0.004743805929771777,0.5240176217896436,0.005242644956501198,0.23507288602711066,0.23507288602711066,0.41125804035839814,0.4226065394435118,2.6429809385768093,2.6429809385768093,2.6429809385768093,2.6429809385768093,2.6429809385768093,2.6429809385768093,2.6429809385768093,4.094830540120256,2.642981159463363,4.087702140313873,3.1778640237308524,3.1778640237308524,2.736215075179833,2.7157419248237455,1.4730785590349003,-3.8672211433619404e-05,1.0180964239817276,-0.00037223011439295017,-0.00037223011439295017,8.456325919149227e-05,6.960106542565158e-05,1.0110552591381508,-1.673643976421417e-05,1.0049242839361532,0.00179651621406103,0.00179651621406103,7.666357815289186e-05,6.152698789827629e-05,8.199423119633704e-15,8.199423119633704e-15,8.199423119633704e-15,8.199423119633704e-15,8.199423119633704e-15,8.199423119633704e-15,8.199423119633704e-15,-0.0027860392225214827,3.7073320349036634e-07,-0.0050174211182869325,-0.001954306262703171,-0.001954306262703171,-0.0008261501509085503,-0.0006189046677842115


==> results/Degree_Study/degree_study_qd100_FNS_5_4_deg_2.csv <==
,Ndofs,hmax,neilan_L2_error,nsz_L2_error,cg0stab_L2_error,cg1stab_L2_error,cg2stab_L2_error,dg0stab_L2_error,dg1stab_L2_error,neilan_H1_error,nsz_H1_error,cg0stab_H1_error,cg1stab_H1_error,cg2stab_H1_error,dg0stab_H1_error,dg1stab_H1_error,neilan_H2_error,nsz_H2_error,cg0stab_H2_error,cg1stab_H2_error,cg2stab_H2_error,dg0stab_H2_error,dg1stab_H2_error,neilan_H2h_error,nsz_H2h_error,cg0stab_H2h_error,cg1stab_H2h_error,cg2stab_H2h_error,dg0stab_H2h_error,dg1stab_H2h_error,neilan_L2_eoc,nsz_L2_eoc,cg0stab_L2_eoc,cg1stab_L2_eoc,cg2stab_L2_eoc,dg0stab_L2_eoc,dg1stab_L2_eoc,neilan_H1_eoc,nsz_H1_eoc,cg0stab_H1_eoc,cg1stab_H1_eoc,cg2stab_H1_eoc,dg0stab_H1_eoc,dg1stab_H1_eoc,neilan_H2_eoc,nsz_H2_eoc,cg0stab_H2_eoc,cg1stab_H2_eoc,cg2stab_H2_eoc,dg0stab_H2_eoc,dg1stab_H2_eoc,neilan_H2h_eoc,nsz_H2h_eoc,cg0stab_H2h_eoc,cg1stab_H2h_eoc,cg2stab_H2h_eoc,dg0stab_H2h_eoc,dg1stab_H2h_eoc
0,169.0,0.4714045207910319,0.00596977651672408,0.0605926691085346,0.01082895264674012,0.01708570894794182,0.058100497125051755,0.028461941247265837,0.03109102347224088,0.05826179518134687,0.18575188897507822,0.06138288083392627,0.07049599574205262,0.2604067806972191,0.12391324821226288,0.13109662782017786,1.164776267634773,1.317002664778278,1.1705804968872044,1.1697710653460498,1.7650279960386466,1.2474008157816632,1.2585841246820633,1.3213639894754932,1.4369654070127016,1.3160902518848292,1.2959085580645608,1.797148444898632,1.309420595064288,1.3159454856242363,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,625.0,0.23570226039551595,0.0009800156258479955,0.02521818904078726,0.0020778607453499215,0.004156558805943707,0.03261535394642797,0.010530830264480805,0.011858949633689931,0.015110172875561144,0.07123484731885509,0.015576564856882615,0.018090274324436592,0.14288809356488816,0.039586254901480954,0.04328481345116964,0.5995111814599084,0.6676388086779834,0.6002135033382963,0.6002447160741259,1.1531604630099672,0.6263709400216693,0.6313076740246201,0.6819931929862895,0.7390252736879837,0.680281219883254,0.675491733059397,1.1832002003418693,0.6834729629895792,0.6862352727820554,2.763148985522496,1.3405305277528685,2.524572032877483,2.161641910319359,0.8829602279780765,1.520447143520533,1.47392155747084,2.0638074986134627,1.465653668176624,2.097121800188981,2.0800220121043616,0.9178144914438151,1.7449970400135117,1.6945832270096628,1.0156641612002142,1.038903358774663,1.021475132772207,1.0203378194189363,0.6509296865168422,1.0534434693491708,1.055087002470306,1.0114289045606737,1.0168676841518085,1.0091569183309292,0.9963297569014069,0.6391825848207812,0.9942294099455233,0.9956626425369549
2,2401.0,0.11785113019775813,0.00016458560047318438,0.008978431335052177,0.00032384357044851626,0.0008610022782883737,0.013437712764160373,0.003094908657213198,0.0035275761338499564,0.0038143322544055016,0.02452547616827987,0.003856538300473937,0.00437105810758863,0.05821884871315772,0.010825608990510568,0.01202161297560941,0.3027019935501476,0.32912773861043904,0.3025514036620061,0.3025628010235331,0.6745252340844842,0.30781730818247943,0.30880884195476543,0.3431472093556609,0.36830784855049825,0.3423751316748324,0.34133361588408045,0.6930369333990812,0.34286672881835245,0.34331877360988244,2.651240607125596,1.534659068895518,2.762239140956531,2.3394881938966283,1.3176689211834747,1.819687695750164,1.8017412827176802,2.0456406944188474,1.5844839341554562,2.0744617419946936,2.11067838508442,1.3342149817088331,1.9267078949666347,1.90371685143498,1.0154861966696462,1.0510545983957806,1.0179654719820876,1.0179867683192882,0.7968749509344243,1.0557131057106701,1.0626001380890098,1.020678774040525,1.0348743684927475,1.0202911034343929,1.014319310872826,0.7948572419703955,1.0251147013744215,1.029150509454037
3,9409.0,0.058925565098879064,2.8295316048226814e-05,0.00287590933684574,4.641002728118689e-05,0.00017868644326329163,0.004414011020911578,0.0008386360791757352,0.0009577298536087304,0.0009559858537248691,0.007741124314709652,0.0009588321424450993,0.0010625301200119241,0.019538277790719906,0.0028292683188926014,0.003156048843303996,0.15195620884363034,0.1612435895123501,0.15186386739456958,0.15186608578502264,0.41341003941615106,0.15281268525561806,0.15295162734663217,0.17172545891573773,0.181288547505565,0.17146841051015088,0.17123353122649732,0.4226685545337713,0.1714688989629219,0.171497953590686,2.578354885703226,1.6671134928814892,2.844884410701764,2.3026593267197883,1.6302482471931035,1.9120729748419005,1.9092375333900353,2.02635329626883,1.6886531280190575,2.0381142415291116,2.0711252629881787,1.5988410584660235,1.9650237365260768,1.9584177530752376,1.0091753219989978,1.0448667103356468,1.0093367825679416,1.0093705543966636,0.7169070666796389,1.0254841365792082,1.0288626875680364,1.0137237544473712,1.0379833943720866,1.012618824163789,1.0101646720705046,0.7241202640983583,1.0147157412358183,1.0163970171282608
4,37249.0,0.029462782549439688,4.932817416833211e-06,0.0008479069482918124,6.427777485136993e-06,3.894135264294235e-05,0.0012759354542836057,0.00021922553337663808,0.00025008082321565555,0.00023914864356708673,0.002262989442963855,0.00023927713967728637,0.0002614207362734123,0.006116462696370501,0.0007258660975844508,0.000810148022442712,0.07611710027455566,0.07902089310169999,0.0760863481908944,0.07608680796336158,0.2732664905074921,0.07626148032742879,0.0762757564718746,0.08585886654906028,0.08897275075811248,0.0857852732344386,0.08573008361531147,0.2776377207545464,0.08576440605854224,0.08575648081770082,2.539009820229331,1.775276457268078,2.873468675242654,2.214566657269065,1.8039850429338378,1.9501691387745594,1.95177640465846,2.014098386135628,1.787641569946414,2.0176388243317507,2.038255083366185,1.688120147975092,1.9773967481212562,1.976599238597849,1.0048551200440385,1.0366649195175186,1.0045589228605434,1.0045713722138716,0.6017514060408758,1.0102702460210766,1.011319167070947,1.007577206471625,1.0345658482977642,1.0066462659852493,1.0055892620219564,0.6108777786383326,1.0070040197626007,1.0073846162812803
5,148225.0,0.014731391274719844,8.663160178745238e-07,0.00023521655254446041,8.825465573308987e-07,8.911315468197168e-06,0.0003436845749777101,5.619102084563366e-05,6.400731543322815e-05,5.979651171385759e-05,0.000623919591387876,5.979471677481441e-05,6.478709035565932e-05,0.001915024693294497,0.0001842092878563501,0.0002055104870884347,0.03809212389303822,0.03891872120983553,0.038083425478541724,0.03808354317456294,0.18780165228547074,0.03811809604840023,0.03811853747548941,0.04292397240390046,0.043829516837166724,0.04290432396923595,0.04289101747466089,0.18997494352202016,0.042896038714879736,0.04289176078063611,2.518873226290641,1.856865496223877,2.8753363581580738,2.1355848940532205,1.8995070595936256,1.9713820276828806,1.9734712485447508,2.0072864496749028,1.8657803372033546,2.00810779133012,2.0201555441680528,1.6816278792994426,1.9857892519506293,1.9864074462683279,1.00247955338723,1.0256080824341183,1.002225099845425,1.0022293750845563,0.5431314192396928,1.0042367328103374,1.0044910245686365,1.0039406800673027,1.0252978579903123,1.0033619325201044,1.002879186806201,0.5494507068064503,1.0032893097778417,1.0032999122198596


==> results/Degree_Study/degree_study_qd100_FNS_5_4_deg_3.csv <==
,Ndofs,hmax,neilan_L2_error,nsz_L2_error,cg0stab_L2_error,cg1stab_L2_error,cg2stab_L2_error,dg0stab_L2_error,dg1stab_L2_error,neilan_H1_error,nsz_H1_error,cg0stab_H1_error,cg1stab_H1_error,cg2stab_H1_error,dg0stab_H1_error,dg1stab_H1_error,neilan_H2_error,nsz_H2_error,cg0stab_H2_error,cg1stab_H2_error,cg2stab_H2_error,dg0stab_H2_error,dg1stab_H2_error,neilan_H2h_error,nsz_H2h_error,cg0stab_H2h_error,cg1stab_H2h_error,cg2stab_H2h_error,dg0stab_H2h_error,dg1stab_H2h_error,neilan_L2_eoc,nsz_L2_eoc,cg0stab_L2_eoc,cg1stab_L2_eoc,cg2stab_L2_eoc,dg0stab_L2_eoc,dg1stab_L2_eoc,neilan_H1_eoc,nsz_H1_eoc,cg0stab_H1_eoc,cg1stab_H1_eoc,cg2stab_H1_eoc,dg0stab_H1_eoc,dg1stab_H1_eoc,neilan_H2_eoc,nsz_H2_eoc,cg0stab_H2_eoc,cg1stab_H2_eoc,cg2stab_H2_eoc,dg0stab_H2_eoc,dg1stab_H2_eoc,neilan_H2h_eoc,nsz_H2h_eoc,cg0stab_H2h_eoc,cg1stab_H2h_eoc,cg2stab_H2h_eoc,dg0stab_H2h_eoc,dg1stab_H2h_eoc
0,361.0,0.4714045207910319,0.00026735871963450556,0.003920209860862197,0.0014526676525013172,0.001759389145436357,0.02136312015381333,0.0010405138255313625,0.0012966487632262598,0.006951600898110635,0.02154259580559649,0.007686083271221318,0.008031027738525648,0.0869763678192538,0.008528539030643342,0.008810740615917311,0.21660298544880496,0.3926414183527205,0.21658148181476675,0.21482317949348528,0.9530413677340727,0.2097981521140876,0.20988015304118454,0.23774527013711633,0.4198353998462418,0.23682276644009326,0.23368418963758686,0.9565417367954067,0.22468305247493808,0.22415496380709599,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,1369.0,0.23570226039551595,1.3650196257244993e-05,0.00011156808494723235,0.00017707417844393415,0.0002123941419723594,0.003732586399647006,9.714040283700066e-05,0.0001296469183432006,0.000872518883512753,0.0030840228950464424,0.0009644444967957793,0.0010025023001602588,0.024674242072921865,0.0010387530944473784,0.0010625266061889238,0.05438258911773042,0.1338754115667736,0.05434927102099498,0.054040798713606834,0.6464157229407732,0.053056131606756755,0.052930032817175204,0.059705838744566433,0.14200968864049446,0.05954042152722114,0.05893789259145618,0.6478408031332948,0.05725867466123912,0.05700893152925685,4.463512989143279,5.340402009168359,3.1577714879252303,3.1723106857681955,2.6175841310461747,3.5579707476740468,3.455058340548437,3.1138913114912774,2.9165172344955423,3.1142984666874596,3.1220991812208396,1.8903471899226219,3.15898510910754,3.173876521686442,2.0736170321913656,1.614435380913822,2.0743875999865495,2.0706970714959065,0.5824872480582687,2.0627740487898105,2.0669306904174114,2.0732388084852023,1.6264091627651116,2.0715682609066715,2.0668115617142266,0.5846837931045851,2.051245030195533,2.054272982314149
2,5329.0,0.11785113019775813,8.679471528980372e-07,3.0426804687837176e-05,2.1664305728089883e-05,2.5320790049879303e-05,0.0005073697292589055,9.81213353648569e-06,1.3275754789042222e-05,0.00010824502930707005,0.0004309317002151444,0.0001193562398617267,0.00012324500299626485,0.007926706842935387,0.00012813078932613848,0.00012965468846305026,0.013510447533970647,0.03871962406432971,0.013500758846397402,0.013442400560296192,0.45690848556509883,0.01331496734396638,0.01325906372506375,0.014831947577783146,0.04094855618599915,0.014804224448771486,0.01467927835835195,0.4576544210664175,0.014421107658382675,0.014337891724180658,4.054760796365604,1.9120407279100478,3.0916472872016243,3.129783567621285,2.9367104238914186,3.3736534882833866,3.353548272802954,3.0711689604077193,2.8961299148781823,3.0747784550247736,3.084550534764568,1.6710122188920409,3.079612802952844,3.0955139304623844,2.0492945812545793,1.8255882793163918,2.049448411426525,2.0474471425272505,0.5105791122058181,2.034403513778219,2.0370933556224133,2.0493910735387444,1.8300261003465346,2.048061525524291,2.0455664582449296,0.5114192691173224,2.029141932674344,2.031225594644079
3,21025.0,0.058925565098879064,8.762781051012572e-08,6.883820144535751e-06,2.619031922912904e-06,2.9811872952816945e-06,5.4623028756504246e-05,9.814784500345522e-07,1.3287950250016184e-06,1.343650719591661e-05,5.7936969907190806e-05,1.4741821025720861e-05,1.5123239752025168e-05,0.002743569474594822,1.592750451155732e-05,1.598077139240713e-05,0.0033587022663504338,0.01039506279813558,0.003357004296931369,0.0033447875074218807,0.32365637637152744,0.0033364268717547144,0.003318953317332284,0.0036872997178349215,0.010979028828084098,0.0036832443989864598,0.0036552185827347823,0.3241363836935443,0.0036203026908240682,0.0035962893240753732,3.341276812584174,2.165533808997599,3.0787416205972047,3.1172727188256855,3.2476582858937126,3.3548028145655175,3.3538584846393333,3.0402158776095733,2.923894879575881,3.0475047766235566,3.0570016208652055,1.5459967954055926,3.0381497190365025,3.0505126862129557,2.0282103028682035,1.9161661574136204,2.027901808563213,2.026902017977818,0.5024240796409498,2.0166693239904085,2.018189961899826,2.0281818297055407,1.9180808115171082,2.0270591209046422,2.0258385984715486,0.5026415748945777,2.0139691983040877,2.0152338949625617
4,83521.0,0.029462782549439688,6.713684683777269e-08,9.251473759891299e-07,2.7034733883530685e-07,3.0675505656008835e-07,7.4325366969941606e-06,6.020091635382165e-08,8.944945956479623e-08,1.6851713953624334e-06,7.537278088038939e-06,1.7928206891080981e-06,1.8318125573231269e-06,0.0009663630189563122,1.983076763505853e-06,1.976286070376019e-06,0.000836735107137895,0.0026919247184219145,0.000836446287315133,0.0008337510721531751,0.22900504902566468,0.0008352972809636759,0.0008304681459907318,0.0009186130053443394,0.0028414167682756534,0.0009180202955742551,0.000911484682977369,0.2293365336726227,0.0009072466759571361,0.0009007964813526245,0.3862086662471587,2.9099557893389756,3.292555731089319,3.2971590732256444,2.891994713211844,4.047268426818307,3.912399079894767,3.010191935534206,2.957105166972758,3.0548351289840143,3.0606760372902184,1.5129566372988583,3.0207615021946723,3.0305759443973668,2.0151031198846296,1.9589507540295863,2.0148704992634663,2.0142638410585123,0.5015831130963515,2.0079486625273226,2.0087419798840593,2.015077527567896,1.9598347374558662,2.0144178402118684,2.013702464328631,0.5016346224421152,2.0065429753898463,2.0072388835587645


==> results/Degree_Study/degree_study_qd100_FNS_5_4_deg_4.csv <==
,Ndofs,hmax,neilan_L2_error,nsz_L2_error,cg0stab_L2_error,cg1stab_L2_error,cg2stab_L2_error,dg0stab_L2_error,dg1stab_L2_error,neilan_H1_error,nsz_H1_error,cg0stab_H1_error,cg1stab_H1_error,cg2stab_H1_error,dg0stab_H1_error,dg1stab_H1_error,neilan_H2_error,nsz_H2_error,cg0stab_H2_error,cg1stab_H2_error,cg2stab_H2_error,dg0stab_H2_error,dg1stab_H2_error,neilan_H2h_error,nsz_H2h_error,cg0stab_H2h_error,cg1stab_H2h_error,cg2stab_H2h_error,dg0stab_H2h_error,dg1stab_H2h_error,neilan_L2_eoc,nsz_L2_eoc,cg0stab_L2_eoc,cg1stab_L2_eoc,cg2stab_L2_eoc,dg0stab_L2_eoc,dg1stab_L2_eoc,neilan_H1_eoc,nsz_H1_eoc,cg0stab_H1_eoc,cg1stab_H1_eoc,cg2stab_H1_eoc,dg0stab_H1_eoc,dg1stab_H1_eoc,neilan_H2_eoc,nsz_H2_eoc,cg0stab_H2_eoc,cg1stab_H2_eoc,cg2stab_H2_eoc,dg0stab_H2_eoc,dg1stab_H2_eoc,neilan_H2h_eoc,nsz_H2h_eoc,cg0stab_H2h_eoc,cg1stab_H2h_eoc,cg2stab_H2h_eoc,dg0stab_H2h_eoc,dg1stab_H2h_eoc
0,625.0,0.4714045207910319,2.496643709636924e-05,0.00010542361163929082,7.03652976957397e-05,8.034530111999448e-05,0.003877904633235547,2.490905314527745e-05,2.4135226996719105e-05,0.000477154557358623,0.0007450074022498425,0.0005006683035808213,0.0005056865925472263,0.02705324699965711,0.000554188996805028,0.0005577433355296313,0.02190192045137954,0.020100450498759307,0.021604375960186616,0.021231594762413788,0.6923943015395124,0.019424110944180277,0.019328240747660746,0.023251000038160465,0.02074213854262451,0.02291504684293742,0.022451631020879714,0.6929266473085065,0.0202214275724425,0.020079949476500124,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,2401.0,0.23570226039551595,1.497984944038289e-06,3.059153768688259e-06,4.0291671772355575e-06,4.632622899926989e-06,0.0005716480314127368,8.679716549129368e-07,7.098131426527547e-07,3.0486090394290962e-05,4.321257281065883e-05,3.166528141317049e-05,3.185267163779981e-05,0.008388416931046503,3.460381031452739e-05,3.469831566845587e-05,0.0027966852297854282,0.0025018705477996474,0.002777695369182863,0.002729245208990213,0.4781552684280168,0.0024459994335564454,0.0024327899654659085,0.0029637147862089483,0.002580139030758987,0.0029429096968701823,0.002882846267908911,0.47844665418700766,0.0025524679038414705,0.002533043159351001,4.180748463315647,5.26023831026179,4.2501879814320285,4.239889790335022,2.8449996212133035,4.988268232346433,5.240292680190517,4.087365362893262,4.231051412498356,4.102452825995277,4.108505151062328,1.7400473057482673,4.121501977682063,4.12694932324869,3.058409032663218,3.0963974582181906,3.048207372949277,3.048491193643712,0.5501495277596519,3.0790970180611916,3.0797913160692434,3.061032148386258,3.0973194772784924,3.0498726997988324,3.0501553261026566,0.5503863113518148,3.0755615044304183,3.076480231767564
2,9409.0,0.11785113019775813,7.739409863291262e-08,5.998569089030936e-08,2.3790970275559926e-07,2.747501648979912e-07,8.196415909265321e-05,8.539423141137682e-08,3.47880477698138e-08,1.91081905571201e-06,2.58680696414971e-06,1.9856447990589506e-06,1.9889556029715405e-06,0.0028701289037133706,2.1829029707821903e-06,2.1597538568003538e-06,0.00035136643947727324,0.00030931677920847836,0.0003501231163332598,0.00034408287374357186,0.3365402396698323,0.0003056102854183569,0.0003037622815696219,0.00037191256472563985,0.00031853704803264934,0.0003705829083195267,0.00036309152434156264,0.33672763564495606,0.0003194150310194318,0.00031673612394104186,4.338857837359442,5.757565119559651,4.143304129864391,4.136849975255593,2.8441468899422593,3.395683342063325,4.41612101281707,4.055903281958771,4.123218090774729,4.055227636649318,4.06142836865374,1.5705220547090621,4.046486869871293,4.0660928105595415,3.037617208599462,3.0611459242659973,3.0328309711394184,3.0325466268376466,0.5143104076110154,3.045726689770671,3.046678838089419,3.0393444072633877,3.063242530342511,3.034273170468119,3.033982592521593,0.5143873368238054,3.0434222348975117,3.044568827403213
3,37249.0,0.058925565098879064,3.696938203438458e-09,3.27928237724564e-07,1.4154354783917933e-08,2.384052194951915e-08,1.0124249114084258e-05,1.2130948107933787e-08,7.977629100793188e-08,1.1929395201448098e-07,7.588178950210157e-07,1.239187639753454e-07,1.4189086167197536e-07,0.0010077535588919647,1.4533621559787525e-07,3.8187388602818463e-07,4.396862964644786e-05,3.83621092059001e-05,4.388431366625234e-05,4.323090768359239e-05,0.23779062762182804,3.81878254063367e-05,3.8202797564804664e-05,4.651116309291372e-05,3.946380511028906e-05,4.642180127754019e-05,4.558472024148611e-05,0.2379198973455048,3.994866572505849e-05,3.984831379043898e-05,4.4207812128111845,-2.469098953457826,4.101677526746136,3.553124019864616,3.0398427556961805,2.836595407235703,-1.2063627355356852,4.031657613996481,1.7826377921221614,4.032204334880352,3.8377711638482745,1.5213152848127238,3.9381438862842666,2.5184759946135014,3.0209535659272038,3.0339516988630413,3.0185910934988636,3.015101058244254,0.5048512353798806,3.0230476787395126,3.0136618200521403,3.0218448520807057,3.0354912350923877,3.0194342480605587,3.0161992198889704,0.5048704150498912,3.0217425038195653,3.013156340875312
4,148225.0,0.029462782549439688,1.7029050152888557e-10,4.372794110578586e-06,4.506466776315196e-09,1.0024600302542148e-08,1.3813256523608328e-06,3.8596149232993344e-09,2.5401211347447745e-08,7.446403250866914e-09,9.854528029666785e-06,2.1632644781318197e-08,4.354101983354895e-08,0.00035581053560660656,2.0222965546315096e-08,1.1493167728541897e-07,5.49700473007726e-06,2.099648498979633e-05,5.503443724304265e-06,5.501090236408048e-06,0.16812247037947115,5.042923444860125e-06,4.93156512791792e-06,5.813127950941177e-06,2.2489685409898828e-05,5.81877232742637e-06,5.789760833343789e-06,0.16821326657504407,5.257497234457946e-06,5.13486059160543e-06,4.456940718999979,-3.75114165888606,1.6573799082362568,1.254566197081888,2.884484425658629,1.658369775155191,1.6572649028790338,4.016866073330818,-3.7128561690338535,2.527571885101172,1.710736837234098,1.5076038023215628,2.8560161269504327,1.7388271700603275,3.011025409991246,0.8728005871389513,3.0065505058401305,2.9854463938953306,0.5020581960489335,2.9317523339182374,2.964655730644849,3.0114605436985733,0.8143140776162068,3.007270213308801,2.9881575485653653,0.5020633608343059,2.9366894988685464,2.967226215357512


==> results/Sol_in_H_alpha/FNS_5_4_CG_0_stab_adaptive.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,845.0,0.0108289526467,0.0613828808339,1.17058049689,1.31609025188,0.601527099484,1.0,1.0,1.0,,28.0,0,0,0,0,,2.66463809857
496.0,2480.0,0.00123802779727,0.0194760587276,0.655940275303,0.739534560432,0.341546074944,1.0,1.0,1.0,,34.0,0.0,0.0,0.0,0.0,,0.0295037884318
1511.0,7555.0,0.000418314514373,0.00645654208354,0.355513163967,0.403019877575,0.189829955399,1.0,1.0,1.0,,34.0,4.02851234644,2.13238474115,1.07587549645,1.07070098215,,0.00078380375603
4913.0,24565.0,7.44945634293e-05,0.00187472401765,0.19499573166,0.220213038634,0.102325202266,1.0,1.0,1.0,,35.0,1.94809519523,1.98229908707,1.09970266826,1.08987758315,,1.61167091172e-05
17230.0,86150.0,1.32747509127e-05,0.000522734793131,0.103516026648,0.116917949909,0.0543529137949,1.0,1.0,1.0,,44.0,2.92678873937,2.09756378224,1.01870571014,1.02516114009,,3.15148992297e-07
61474.0,307370.0,2.60329390047e-06,0.000145280339428,0.0552309657134,0.0621241977819,0.0284421584346,1.0,1.0,1.0,,37.0,2.7492943894,2.0356642892,1.00935244834,1.0091481195,,6.75934559414e-09
218614.0,1093070.0,4.84460264004e-07,4.10686763653e-05,0.0294092961899,0.0330487487247,0.0150769058458,1.0,1.0,1.0,,45.0,2.56153238645,2.01328140947,0.987769359183,0.99426979743,,nan


==> results/Sol_in_H_alpha/FNS_5_4_CG_0_stab_uniform.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,845.0,0.0108289526467,0.0613828808339,1.17058049689,1.31609025188,0.601527099484,1.0,1.0,1.0,,28.0,0,0,0,0,,0.0
625.0,3125.0,0.00207786074535,0.0155765648569,0.600213503338,0.680281219883,0.320197265036,1.0,1.0,1.0,,34.0,0.0,0.0,0.0,0.0,,0.0
2401.0,12005.0,0.000323843570449,0.00385653830047,0.302551403662,0.342375131675,0.160260347346,1.0,1.0,1.0,,36.0,2.52457203288,2.09712180019,1.02147513277,1.00915691833,,0.0
9409.0,47045.0,4.64100272812e-05,0.000958832142445,0.151863867395,0.17146841051,0.0796164655259,1.0,1.0,1.0,,36.0,2.76223914096,2.07446174199,1.01796547198,1.02029110343,,0.0
37249.0,186245.0,6.42777748514e-06,0.000239277139677,0.0760863481909,0.0857852732344,0.0396229822563,1.0,1.0,1.0,,40.0,2.8448844107,2.03811424153,1.00933678257,1.01261882416,,0.0
148225.0,741125.0,8.82546557331e-07,5.97947167748e-05,0.0380834254785,0.0429043239692,0.0197593957164,1.0,1.0,1.0,,37.0,2.87346867524,2.01763882433,1.00455892286,1.00664626599,,nan


==> results/Sol_in_H_alpha/FNS_5_4_NeilanSalgadoZhang_adaptive.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,169.0,0.0605926691085,0.185751888975,1.31700266478,1.43696540701,0.574781316605,1.0,1.0,1.0,,1.0,0,0,0,0,,0.542554860987
529.0,529.0,0.013931012933,0.0651756842819,0.714920779484,0.829724138295,0.42110619175,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.0177078953462
1863.0,1863.0,0.00445090328708,0.0202210078491,0.35771354121,0.427047764617,0.233261260606,1.0,1.0,1.0,,1.0,2.57658340277,1.83565828092,1.07080447298,0.962580807685,,0.000352460179713
6257.0,6257.0,0.00136437548869,0.00653607444492,0.18758045171,0.22924010449,0.131774806556,1.0,1.0,1.0,,1.0,1.81263110304,1.85926337214,1.10002227314,1.05515677123,,6.96477764789e-06
21533.0,21533.0,0.000413894061689,0.0020436652998,0.0998001804052,0.123125964718,0.0721105205839,1.0,1.0,1.0,,1.0,1.95195677376,1.86442167173,1.06565065067,1.02702332232,,1.27526532894e-07
76949.0,76949.0,0.000123801708298,0.00062457687825,0.0528070128003,0.0655971498733,0.0389153629125,1.0,1.0,1.0,,1.0,1.93034344939,1.88139038637,1.0211911741,1.00585670325,,2.34707865697e-09
272905.0,272905.0,3.25832224227e-05,0.000170559288541,0.0282238238056,0.0348825030538,0.0204988972652,1.0,1.0,1.0,,1.0,1.89536805833,1.86159942299,0.999604068663,0.988846311766,,nan


==> results/Sol_in_H_alpha/FNS_5_4_NeilanSalgadoZhang_uniform.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,169.0,0.0605926691085,0.185751888975,1.31700266478,1.43696540701,0.574781316605,1.0,1.0,1.0,,1.0,0,0,0,0,,0.0
625.0,625.0,0.0252181890408,0.0712348473189,0.667638808678,0.739025273688,0.316886062011,1.0,1.0,1.0,,1.0,0.0,0.0,0.0,0.0,,0.0
2401.0,2401.0,0.00897843133505,0.0245254761683,0.32912773861,0.36830784855,0.165304576407,1.0,1.0,1.0,,1.0,1.34053052775,1.46565366818,1.03890335877,1.01686768415,,0.0
9409.0,9409.0,0.00287590933685,0.00774112431471,0.161243589512,0.181288547506,0.0828615851758,1.0,1.0,1.0,,1.0,1.5346590689,1.58448393416,1.0510545984,1.03487436849,,0.0
37249.0,37249.0,0.000847906948292,0.00226298944296,0.0790208931017,0.0889727507581,0.0408882480778,1.0,1.0,1.0,,1.0,1.66711349288,1.68865312802,1.04486671034,1.03798339437,,0.0
148225.0,148225.0,0.000235216552544,0.000623919591388,0.0389187212098,0.0438295168372,0.0201583651512,1.0,1.0,1.0,,1.0,1.77527645727,1.78764156995,1.03666491952,1.0345658483,,nan


==> results/experiment4/Disc_A_deg_1_CG_1_stab_adaptive.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
49.0,245.0,0.0645548784399,0.177163543095,0.0,5.27634881636,5.27634881636,1.0,1.0,1.0,,11.0,0,0,0,0,,0.172705755712
158.0,790.0,0.0149203777341,0.0736043094583,0.0,4.98598022174,4.98598022174,1.0,1.0,1.0,,14.0,0.0,0.0,0.0,0.0,,0.057563613232
554.0,2770.0,0.0146523564739,0.0520476663688,0.0,3.78921952113,3.78921952113,1.0,1.0,1.0,,16.0,2.50225382414,1.50049309338,nan,0.0966955067244,,0.0166061997564
1999.0,9995.0,0.00867785539192,0.0274953267441,0.0,2.88550405209,2.88550405209,1.0,1.0,1.0,,19.0,0.0288971404842,0.552450182058,nan,0.437552352286,,0.00490761081603
7308.0,36540.0,0.0026736750352,0.012263816882,0.0,1.92405596951,1.92405596951,1.0,1.0,1.0,,24.0,0.816414249418,0.994584139746,nan,0.424645376954,,0.00128290748861
27564.0,137820.0,0.000450165201217,0.00477248978933,0.0,1.15175545897,1.15175545897,1.0,1.0,1.0,,20.0,1.81640047813,1.24562027096,nan,0.625252021025,,0.000336032365888
104678.0,523390.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,,25.0,2.68405221492,1.42185457052,nan,0.773080759985,,nan


==> results/experiment4/Disc_A_deg_1_CG_1_stab_uniform.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
49.0,245.0,0.0251374271362,0.1055724344,0.0,5.50728225811,5.50728225811,1.0,1.0,1.0,,11.0,0,0,0,0,,0.172705755712
169.0,845.0,0.0102017373748,0.0542060487894,0.0,4.80786907239,4.80786907239,1.0,1.0,1.0,,14.0,0.0,0.0,0.0,0.0,,0.0529253956945
625.0,3125.0,0.00433368676655,0.0272029566037,0.0,3.7188909354,3.7188909354,1.0,1.0,1.0,,17.0,1.45677334746,1.07683776207,nan,0.219400154117,,0.0152479572958
2401.0,12005.0,0.00184957853756,0.0134306747767,0.0,2.67591154818,2.67591154818,1.0,1.0,1.0,,18.0,1.30922886951,1.0543491842,nan,0.392748252705,,0.00416910323485
9409.0,47045.0,0.000740706743139,0.00645088627647,0.0,1.79716561319,1.79716561319,1.0,1.0,1.0,,20.0,1.26527650532,1.04880037042,nan,0.4890974119,,0.00110225785629
37249.0,186245.0,0.000233883756927,0.00282072636526,0.0,1.05013943744,1.05013943744,1.0,1.0,1.0,,25.0,1.34005092197,1.07385229545,nan,0.5829327225,,0.000285655096306
148225.0,741125.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,,22.0,1.67560377498,1.20239549095,nan,0.780965185344,,nan


==> results/experiment4/Disc_A_deg_2_CG_1_stab_adaptive.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,845.0,0.0497134544927,0.606388786803,15.1856358959,15.8525155191,4.54958357683,1.0,1.0,1.0,,25.0,0,0,0,0,,0.0588629791172
380.0,1900.0,0.0108765705772,0.237020704948,10.637749773,11.2730306399,3.73088455686,1.0,1.0,1.0,,26.0,0.0,0.0,0.0,0.0,,0.020105337055
865.0,4325.0,0.00323081408614,0.0936017780012,6.73283651425,7.09204995473,2.22847145657,1.0,1.0,1.0,,26.0,3.75099624453,2.31866143538,0.878571057399,0.84148228061,,0.00293196930746
2158.0,10790.0,0.00183529629585,0.0453631970725,4.36189048263,4.47156339693,0.984271624241,1.0,1.0,1.0,,27.0,2.95146717378,2.25904515861,1.11217033857,1.12682298105,,0.0002421807973
6585.0,32925.0,0.00107190386804,0.0284833948622,2.69801399246,2.74080359562,0.4824156364,1.0,1.0,1.0,,27.0,1.23719860319,1.58464709569,0.94965508758,1.00904064171,,3.02003114159e-05
20057.0,100285.0,0.000359970380452,0.0111544425975,1.34093409303,1.35495017057,0.194385500632,1.0,1.0,1.0,,26.0,0.964079498145,0.834303795037,0.861212347366,0.877521458597,,4.71674258367e-06
61791.0,308955.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,,29.0,1.95939252779,1.68342069959,1.25544910117,1.26503263499,,nan


==> results/experiment4/Disc_A_deg_2_CG_1_stab_uniform.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
169.0,845.0,0.0496710298582,0.605340317554,15.1652350278,15.7639157973,4.30310211533,1.0,1.0,1.0,,25.0,0,0,0,0,,0.0588629791172
625.0,3125.0,0.0111187250616,0.239000605218,10.6730062889,11.1245723496,3.13736302008,1.0,1.0,1.0,,32.0,0.0,0.0,0.0,0.0,,0.020620666008
2401.0,12005.0,0.00236891989894,0.0725900556028,6.34082741667,6.54490261445,1.62162199805,1.0,1.0,1.0,,27.0,2.28892896679,1.42114560326,0.537197803438,0.533037196698,,0.00287385628988
9409.0,47045.0,0.000600755041354,0.0214255847256,3.49806647734,3.56856172696,0.705807140282,1.0,1.0,1.0,,27.0,2.29765839318,1.77078227747,0.773776337533,0.788281779632,,0.000249931626781
37249.0,186245.0,0.000132764474201,0.00575041639348,1.70722536358,1.72973287905,0.278131966535,1.0,1.0,1.0,,33.0,2.00910945844,1.78687777775,0.871001616471,0.888171269972,,1.94570725982e-05
148225.0,741125.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,,34.0,2.19426772759,1.91185063083,1.04267819677,1.05264175814,,nan


==> results/experiment4/Disc_A_deg_3_CG_1_stab_adaptive.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
361.0,1805.0,0.0118932406221,0.198463081422,7.86245974984,8.04740056482,1.71533743993,1.0,1.0,1.0,,27.0,0,0,0,0,,0.00446817136763
859.0,4295.0,0.00200791028517,0.0559105430313,3.85131389697,3.92099572497,0.735927131071,1.0,1.0,1.0,,30.0,0.0,0.0,0.0,0.0,,0.000301853071654
1972.0,9860.0,0.00101382198346,0.0313465622268,2.34354965143,2.36746679853,0.335669589668,1.0,1.0,1.0,,30.0,4.10403563133,2.92274387567,1.64653957801,1.65880952786,,2.01053980467e-05
4801.0,24005.0,0.000135448720495,0.00711852896954,1.07632629917,1.08631171372,0.146951818901,1.0,1.0,1.0,,30.0,1.64461787813,1.3925975048,1.1954920508,1.21420961989,,1.48505194951e-06
11377.0,56885.0,5.17139727333e-05,0.00247736195592,0.520863138182,0.525378789724,0.068734736304,1.0,1.0,1.0,,32.0,4.52448604619,3.33208256667,1.74900892029,1.75107518277,,1.17310593741e-07
25339.0,126695.0,1.14322872192e-05,0.000624374956033,0.224990103053,0.227121402042,0.0310416622266,1.0,1.0,1.0,,31.0,2.23203315001,2.44678741719,1.68253883135,1.68393515253,,9.91876596202e-09
51367.0,256835.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,,33.0,3.76967762622,3.4422650101,2.09660922704,2.09462089239,,nan


==> results/experiment4/Disc_A_deg_3_CG_1_stab_uniform.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
361.0,1805.0,0.0118918698054,0.198498142576,7.83426459706,7.98473349162,1.5428114452,1.0,1.0,1.0,,27.0,0,0,0,0,,0.00446817136763
1369.0,6845.0,0.0020799464249,0.0571619645774,3.82922242486,3.87338415973,0.58323277492,1.0,1.0,1.0,,30.0,0.0,0.0,0.0,0.0,,0.000295986529741
5329.0,26645.0,0.000256332350463,0.0138946021862,1.78671926,1.79844162301,0.205003798304,1.0,1.0,1.0,,30.0,2.616005898,1.86786252046,1.07407033266,1.08540988146,,1.90364565342e-05
21025.0,105125.0,3.01820012275e-05,0.00341333920219,0.74995136741,0.754059435729,0.0786039384013,1.0,1.0,1.0,,39.0,3.08093395444,2.08138609658,1.12175725225,1.12900835005,,1.38780127267e-06
83521.0,417605.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,,33.0,3.11716332908,2.045551436,1.26498695776,1.26655567629,,nan


==> results/experiment4/Disc_A_deg_4_CG_1_stab_adaptive.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
625.0,3125.0,0.00299387493095,0.0679111660792,3.71281854929,3.75024775279,0.528523062319,1.0,1.0,1.0,,52.0,0,0,0,0,,0.000443712492623
1481.0,7405.0,0.00117493160749,0.0310643183325,2.07918246983,2.09174380712,0.228893887592,1.0,1.0,1.0,,55.0,0.0,0.0,0.0,0.0,,3.05299894362e-05
3561.0,17805.0,0.00010472007025,0.00603297235986,0.994203425755,1.00010311937,0.108470261357,1.0,1.0,1.0,,57.0,2.16839138956,1.81319448757,1.34415743048,1.35344733303,,2.27959471268e-06
7787.0,38935.0,3.39566725001e-05,0.00211847962458,0.519481835984,0.523088406137,0.0613196764393,1.0,1.0,1.0,,65.0,5.51147532049,3.73595220635,1.68190616658,1.68214951759,,1.92549803818e-07
15753.0,78765.0,1.75320428957e-05,0.000991167030493,0.266085508909,0.267958826324,0.0316296467575,1.0,1.0,1.0,,59.0,2.87879569323,2.67515862586,1.65924885797,1.65668733205,,1.62459416354e-08
31375.0,156875.0,5.76852356376e-06,0.000273647551272,0.119905638371,0.121027733096,0.01644232542,1.0,1.0,1.0,,59.0,1.87646455465,2.1561103543,1.89905684135,1.89878156755,,1.51935984069e-09
62155.0,310775.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,,69.0,3.22683716994,3.73607659409,2.31389000671,2.3072163337,,nan


==> results/experiment4/Disc_A_deg_4_CG_1_stab_uniform.csv <==
Ndofs,NdofsMixed,L2_error,H1_error,H2_error,H2h_error,EdgeJump_error,C_S,C_MT,C_H,C_SMT,N_iter,L2_eoc,H1_eoc,H2_eoc,H2h_eoc,EdgeJump_eoc,Eta_global
625.0,3125.0,0.00299335088969,0.0679207326494,3.69922365677,3.73931391351,0.546088711677,1.0,1.0,1.0,,52.0,0,0,0,0,,0.000443712492623
2401.0,12005.0,0.000315435410332,0.0149473227671,1.77354052867,1.78358043646,0.188979275316,1.0,1.0,1.0,,57.0,0.0,0.0,0.0,0.0,,2.95940714807e-05
9409.0,47045.0,4.29415001567e-05,0.0038676601233,0.866141794667,0.869465990218,0.0759572226856,1.0,1.0,1.0,,55.0,3.34380456014,2.24953051018,1.0924305898,1.10006003958,,2.26575409705e-06
37249.0,186245.0,6.21256597072e-06,0.001012076231,0.367443021314,0.368852055734,0.0322097051655,1.0,1.0,1.0,,55.0,2.92010898481,1.97964701907,1.04948642082,1.05214334579,,1.77093637388e-07
148225.0,741125.0,0.0,0.0,0.0,0.0,0.0,1.0,1.0,1.0,,58.0,2.81006270005,1.94867197948,1.2463754061,1.24638008708,,nan

